Contextual Deconvolution for Variance-Stable Demand Sensing: Kernel-Modulated Operators in Promotional Retail

Machine learning demand forecasts optimize statistical accuracy yet leave excess operational volatility that inflates safety stock and amplifies the Bullwhip effect. We introduce \textbf{Contextual Deconvolution} (CD), a two-stage estimator that reframes demand sensing as a convex decomposition: a kernel-modulated banded operator separates transient promotion-driven shocks from a smooth structural baseline, and hierarchical partial pooling enables catalog-scale deployment without per-SKU training. The operator is data-derived, not imposed---it reduces to the identity wherever the promotional response is impulsive (most of M5, all of Favorita) and contributes only where genuine multi-day carryover exists, so the gains rest on the structural decomposition itself. Evaluating strictly out-of-sample on 30,490 M5 SKUs and 2,845 Favorita items, with calendar-aware baselines given CD's identical future calendar, we anchor the contribution on a full inventory-cost accounting: CD lowers safety stock, holding cost, and order variance but under-provisions event spikes, reducing total cost only when holding costs exceed $\sim$20\% of stockout costs (95\% CI $[17\%,25\%]$); otherwise it is an operational-stability and inventory-capital layer, not an expected-cost minimizer. Its accuracy contribution is reliability rather than central tendency: across eleven baselines, CD attains the lowest cross-sectional dispersion of per-SKU error and mis-forecasts by more than 200\% on 0.8\% of SKUs versus 9.9--20.6\% for every baseline, ranking first on both in all four M5 draws. Because the Variance Ratio and std-based safety stock are minimized by any sufficiently smooth forecast, we treat them as diagnostics, not objectives. A supporting analysis shows the learned demand operators are non-normal, yet CD's compact parametric kernel matches their operational performance interpretably.

==> figures/adversarial_realdata_summary.csv <==
condition,wmape_mean,wmape_std,mae_mean,mae_std,rmse_mean,rmse_std,vr_mean,vr_std,sparsity_mean,sparsity_std
Clean (0%),0.9420292193553618,0.06439461882914889,0.9464260693698034,1.2284733788311843,1.373612234750689,1.3600953742968662,-0.992427332058001,0.005129423022736212,1.36,4.298837052040936
30% labels removed,0.9349826462765088,0.08217810614670944,0.9210948786185036,1.1693037461054263,1.3351995998273,1.3066070421564182,-0.9888027243541039,0.006960097790849867,1.1,3.5699997141713715
50% labels removed,0.9266222098390123,0.09684273305968763,0.8970709779564531,1.1120916030077403,1.3024726411143002,1.2554765767371079,-0.9858107795051058,0.009210144991957922,0.76,2.5837798604654654
70% labels removed,0.9182810900274976,0.12005569026437607,0.8652143494028773,1.0353577350849843,1.2597409687277705,1.186428806995206,-0.9815362423203695,0.011814550272967479,0.52,1.740748138483179


==> figures/cost_ratio_sweep.csv <==
sku_id,category,h_p_ratio,h,p,cd_total_cost,cd_holding,cd_stockout,xgb_total_cost,xgb_holding,xgb_stockout
0,foods,0.005,0.05,10.0,2.3406093648240343,0.818006737965235,64.71905547710773,1.1628571334161928,1.458806009590626,31.101193726062775
0,foods,0.01,0.1,10.0,2.369823891179936,1.63601347593047,64.71905547710773,1.2149573480444293,2.917612019181252,31.101193726062775
0,foods,0.015,0.15,10.0,2.399038417535837,2.4540202138957046,64.71905547710773,1.2670575626726663,4.376418028771878,31.101193726062775
0,foods,0.02,0.2,10.0,2.428252943891738,3.27202695186094,64.71905547710773,1.319157777300903,5.835224038362504,31.101193726062775
0,foods,0.025,0.25,10.0,2.4574674702476393,4.090033689826175,64.71905547710773,1.3712579919291394,7.29403004795313,31.101193726062775
0,foods,0.03,0.3,10.0,2.4866819966035405,4.908040427791409,64.71905547710773,1.4233582065573762,8.752836057543757,31.101193726062775
0,foods,0.04,0.4,10.0,2.545111049315343,6.54405390372188,64.71905547710773,1.5275586358138493,11.670448076725007,31.101193726062775
0,foods,0.05,0.5,10.0,2.6035401020271456,8.18006737965235,64.71905547710773,1.6317590650703226,14.58806009590626,31.101193726062775
0,foods,0.06,0.6,10.0,2.661969154738948,9.816080855582818,64.71905547710773,1.735959494326796,17.505672115087513,31.101193726062775
0,foods,0.06999999999999999,0.7,10.0,2.7203982074507502,11.452094331513287,64.71905547710773,1.8401599235832695,20.423284134268766,31.101193726062775
0,foods,0.08,0.8,10.0,2.7788272601625534,13.08810780744376,64.71905547710773,1.9443603528397426,23.340896153450014,31.101193726062775
0,foods,0.09,0.9,10.0,2.8372563128743558,14.72412128337423,64.71905547710773,2.048560782096216,26.258508172631274,31.101193726062775
0,foods,0.1,1.0,10.0,2.895685365586158,16.3601347593047,64.71905547710773,2.152761211352689,29.17612019181252,31.101193726062775
0,foods,0.12,1.2,10.0,3.012543471009763,19.632161711165637,64.71905547710773,2.3611620698656357,35.01134423017503,31.101193726062775
0,foods,0.13999999999999999,1.4,10.0,3.129401576433368,22.904188663026574,64.71905547710773,2.569562928378583,40.84656826853753,31.101193726062775
0,foods,0.16,1.6,10.0,3.2462596818569733,26.17621561488752,64.71905547710773,2.777963786891529,46.68179230690003,31.101193726062775
0,foods,0.18,1.8,10.0,3.3631177872805784,29.44824256674846,64.71905547710773,2.9863646454044757,52.51701634526255,31.101193726062775
0,foods,0.2,2.0,10.0,3.479975892704183,32.7202695186094,64.71905547710773,3.1947655039174214,58.35224038362504,31.101193726062775
0,foods,0.25,2.5,10.0,3.7721211562631956,40.90033689826174,64.71905547710773,3.7157676501997883,72.9403004795313,31.101193726062775
0,foods,0.3,3.0,10.0,4.064266419822208,49.0804042779141,64.71905547710773,4.236769796482155,87.52836057543756,31.101193726062775
0,foods,0.35,3.5,10.0,4.3564116833812205,57.260471657566455,64.71905547710773,4.757771942764521,102.1164206713438,31.101193726062775
0,foods,0.4,4.0,10.0,4.648556946940233,65.4405390372188,64.71905547710773,5.278774089046887,116.70448076725008,31.101193726062775
0,foods,0.45,4.5,10.0,4.9407022104992455,73.62060641687114,64.71905547710773,5.799776235329254,131.29254086315635,31.101193726062775
0,foods,0.5,5.0,10.0,5.232847474058258,81.80067379652348,64.71905547710773,6.32077838161162,145.8806009590626,31.101193726062775
1,household,0.005,0.05,10.0,2.7582750896312374,1.7800061492181365,75.45169636045651,2.1131768756831177,3.0155602382762097,56.15339228085109
1,household,0.01,0.1,10.0,2.8218467378175993,3.560012298436273,75.45169636045651,2.2208754556215538,6.031120476552419,56.15339228085109
1,household,0.015,0.15,10.0,2.8854183860039617,5.340018447654411,75.45169636045651,2.3285740355599898,9.046680714828629,56.15339228085109
1,household,0.02,0.2,10.0,2.9489900341903232,7.120024596872546,75.45169636045651,2.4362726154984258,12.062240953104839,56.15339228085109
1,household,0.025,0.25,10.0,3.012561682376685,8.90003074609068,75.45169636045651,2.543971195436862,15.077801191381045,56.15339228085109
1,household,0.03,0.3,10.0,3.076133330563047,10.680036895308822,75.45169636045651,2.651669775375298,18.093361429657257,56.15339228085109
1,household,0.04,0.4,10.0,3.2032766269357715,14.240049193745092,75.45169636045651,2.86706693525217,24.124481906209677,56.15339228085109
1,household,0.05,0.5,10.0,3.330419923308495,17.80006149218136,75.45169636045651,3.082464095129042,30.15560238276209,56.15339228085109
1,household,0.06,0.6,10.0,3.45756321968122,21.360073790617644,75.45169636045651,3.2978612550059148,36.186722859314514,56.15339228085109
1,household,0.06999999999999999,0.7,10.0,3.5847065160539437,24.92008608905391,75.45169636045651,3.513258414882787,42.21784333586693,56.15339228085109
1,household,0.08,0.8,10.0,3.7118498124266677,28.480098387490184,75.45169636045651,3.728655574759659,48.248963812419355,56.15339228085109
1,household,0.09,0.9,10.0,3.8389931087993916,32.04011068592645,75.45169636045651,3.944052734636531,54.280084288971764,56.15339228085109
1,household,0.1,1.0,10.0,3.966136405172115,35.60012298436272,75.45169636045651,4.159449894513402,60.31120476552418,56.15339228085109
1,household,0.12,1.2,10.0,4.220422997917565,42.72014758123529,75.45169636045651,4.5902442142671465,72.37344571862903,56.15339228085109
1,household,0.13999999999999999,1.4,10.0,4.474709590663012,49.84017217810782,75.45169636045651,5.0210385340208905,84.43568667173386,56.15339228085109
1,household,0.16,1.6,10.0,4.72899618340846,56.96019677498037,75.45169636045651,5.4518328537746354,96.49792762483871,56.15339228085109
1,household,0.18,1.8,10.0,4.983282776153907,64.0802213718529,75.45169636045651,5.882627173528379,108.56016857794353,56.15339228085109
1,household,0.2,2.0,10.0,5.237569368899356,71.20024596872544,75.45169636045651,6.313421493282123,120.62240953104836,56.15339228085109
1,household,0.25,2.5,10.0,5.873285850762977,89.00030746090684,75.45169636045651,7.390407292666484,150.77801191381047,56.15339228085109
1,household,0.3,3.0,10.0,6.509002332626595,106.80036895308817,75.45169636045651,8.467393092050845,180.93361429657256,56.15339228085109
1,household,0.35,3.5,10.0,7.144718814490217,124.60043044526954,75.45169636045651,9.544378891435205,211.08921667933464,56.15339228085109
1,household,0.4,4.0,10.0,7.7804352963538355,142.40049193745088,75.45169636045651,10.621364690819565,241.24481906209672,56.15339228085109
1,household,0.45,4.5,10.0,8.416151778217456,160.20055342963224,75.45169636045651,11.698350490203925,271.4004214448588,56.15339228085109
1,household,0.5,5.0,10.0,9.051868260081077,178.00061492181368,75.45169636045651,12.775336289588287,301.55602382762095,56.15339228085109
2,foods,0.005,0.05,10.0,3.2317935501586947,0.8869004307904085,89.60331897365305,2.2927362401570592,1.9538153231143947,62.242799401283264
2,foods,0.01,0.1,10.0,3.2634685655440663,1.773800861580817,89.60331897365305,2.3625153588397163,3.9076306462287893,62.242799401283264
2,foods,0.015,0.15,10.0,3.2951435809294383,2.6607012923712254,89.60331897365305,2.432294477522373,5.861445969343183,62.242799401283264
2,foods,0.02,0.2,10.0,3.32681859631481,3.547601723161634,89.60331897365305,2.50207359620503,7.815261292457579,62.242799401283264
2,foods,0.025,0.25,10.0,3.358493611700182,4.434502153952042,89.60331897365305,2.571852714887687,9.769076615571976,62.242799401283264
2,foods,0.03,0.3,10.0,3.3901686270855538,5.321402584742451,89.60331897365305,2.6416318335703437,11.722891938686367,62.242799401283264
2,foods,0.04,0.4,10.0,3.453518657856297,7.095203446323268,89.60331897365305,2.781190070935658,15.630522584915157,62.242799401283264
2,foods,0.05,0.5,10.0,3.51686868862704,8.869004307904085,89.60331897365305,2.920748308300972,19.53815323114395,62.242799401283264
2,foods,0.06,0.6,10.0,3.580218719397784,10.642805169484902,89.60331897365305,3.0603065456662857,23.445783877372733,62.242799401283264
2,foods,0.06999999999999999,0.7,10.0,3.643568750168527,12.416606031065715,89.60331897365305,3.1998647830316003,27.35341452360154,62.242799401283264
2,foods,0.08,0.8,10.0,3.706918780939271,14.190406892646536,89.60331897365305,3.3394230203969135,31.261045169830314,62.242799401283264
2,foods,0.09,0.9,10.0,3.770268811710014,15.96420775422735,89.60331897365305,3.4789812577622286,35.16867581605913,62.242799401283264
2,foods,0.1,1.0,10.0,3.8336188424807576,17.73800861580817,89.60331897365305,3.618539495127542,39.0763064622879,62.242799401283264
2,foods,0.12,1.2,10.0,3.9603189040222446,21.285610338969803,89.60331897365305,3.8976559698581688,46.891567754745466,62.242799401283264
2,foods,0.13999999999999999,1.4,10.0,4.087018965563731,24.83321206213143,89.60331897365305,4.176772444588798,54.70682904720308,62.242799401283264
2,foods,0.16,1.6,10.0,4.213719027105219,28.38081378529307,89.60331897365305,4.455888919319425,62.52209033966063,62.242799401283264
2,foods,0.18,1.8,10.0,4.340419088646706,31.9284155084547,89.60331897365305,4.735005394050055,70.33735163211826,62.242799401283264
2,foods,0.2,2.0,10.0,4.467119150188192,35.47601723161634,89.60331897365305,5.0141218687806814,78.1526129245758,62.242799401283264
2,foods,0.25,2.5,10.0,4.783869304041909,44.34502153952042,89.60331897365305,5.71191305560725,97.69076615571976,62.242799401283264
2,foods,0.3,3.0,10.0,5.100619457895626,53.2140258474245,89.60331897365305,6.40970424243382,117.22891938686371,62.242799401283264
2,foods,0.35,3.5,10.0,5.417369611749344,62.083030155328586,89.60331897365305,7.10749542926039,136.76707261800766,62.242799401283264
2,foods,0.4,4.0,10.0,5.734119765603062,70.95203446323268,89.60331897365305,7.80528661608696,156.3052258491516,62.242799401283264
2,foods,0.45,4.5,10.0,6.050869919456779,79.82103877113676,89.60331897365305,8.503077802913529,175.84337908029556,62.242799401283264
2,foods,0.5,5.0,10.0,6.367620073310496,88.69004307904083,89.60331897365305,9.2008689897401,195.3815323114395,62.242799401283264
3,foods,0.005,0.05,10.0,9.301768815552444,6.500562116884998,253.9489647185834,3.874257408295359,7.774401581287385,100.70480585098267
3,foods,0.01,0.1,10.0,9.533931748298334,13.001124233769996,253.9489647185834,4.1519146076270514,15.54880316257477,100.70480585098267
3,foods,0.015,0.15,10.0,9.766094681044228,19.50168635065499,253.9489647185834,4.429571806958743,23.323204743862142,100.70480585098267
3,foods,0.02,0.2,10.0,9.99825761379012,26.002248467539992,253.9489647185834,4.707229006290436,31.09760632514954,100.70480585098267
3,foods,0.025,0.25,10.0,10.230420546536013,32.50281058442498,253.9489647185834,4.984886205622128,38.87200790643692,100.70480585098267
3,foods,0.03,0.3,10.0,10.462583479281905,39.00337270130998,253.9489647185834,5.262543404953819,46.646409487724284,100.70480585098267
3,foods,0.04,0.4,10.0,10.926909344773692,52.004496935079985,253.9489647185834,5.817857803617206,62.19521265029908,100.70480585098267
3,foods,0.05,0.5,10.0,11.391235210265478,65.00562116884996,253.9489647185834,6.37317220228059,77.74401581287384,100.70480585098267
3,foods,0.06,0.6,10.0,11.855561075757263,78.00674540261996,253.9489647185834,6.928486600943972,93.29281897544857,100.70480585098267
3,foods,0.06999999999999999,0.7,10.0,12.319886941249049,91.00786963638994,253.9489647185834,7.483800999607358,108.84162213802337,100.70480585098267
3,foods,0.08,0.8,10.0,12.784212806740836,104.00899387015997,253.9489647185834,8.039115398270743,124.39042530059815,100.70480585098267
3,foods,0.09,0.9,10.0,13.248538672232618,117.01011810392994,253.9489647185834,8.594429796934127,139.93922846317292,100.70480585098267
3,foods,0.1,1.0,10.0,13.712864537724403,130.0112423376999,253.9489647185834,9.149744195597512,155.48803162574768,100.70480585098267
3,foods,0.12,1.2,10.0,14.641516268707976,156.0134908052399,253.9489647185834,10.260372992924278,186.58563795089714,100.70480585098267
3,foods,0.13999999999999999,1.4,10.0,15.570167999691547,182.01573927277988,253.9489647185834,11.371001790251048,217.68324427604674,100.70480585098267
3,foods,0.16,1.6,10.0,16.49881973067512,208.01798774031994,253.9489647185834,12.481630587577822,248.7808506011963,100.70480585098267
3,foods,0.18,1.8,10.0,17.427471461658687,234.02023620785988,253.9489647185834,13.59225938490459,279.87845692634585,100.70480585098267
3,foods,0.2,2.0,10.0,18.356123192642258,260.0224846753998,253.9489647185834,14.702888182231359,310.97606325149536,100.70480585098267
3,foods,0.25,2.5,10.0,20.677752520101194,325.02810584425,253.9489647185834,17.47946017554828,388.7200790643692,100.70480585098267
3,foods,0.3,3.0,10.0,22.99938184756012,390.0337270130999,253.9489647185834,20.256032168865204,466.46409487724304,100.70480585098267
3,foods,0.35,3.5,10.0,25.32101117501904,455.0393481819497,253.9489647185834,23.03260416218213,544.2081106901169,100.70480585098267
3,foods,0.4,4.0,10.0,27.642640502477967,520.0449693507996,253.9489647185834,25.80917615549905,621.9521265029907,100.70480585098267
3,foods,0.45,4.5,10.0,29.964269829936892,585.0505905196496,253.9489647185834,28.585748148815973,699.6961423158646,100.70480585098267
3,foods,0.5,5.0,10.0,32.28589915739583,650.0562116885,253.9489647185834,31.362320142132894,777.4401581287384,100.70480585098267
4,hobbies,0.005,0.05,10.0,0.3669184366065396,0.3221551553845937,9.951561069598515,0.32438280668801023,0.4242113564396275,8.65850723082466
4,hobbies,0.01,0.1,10.0,0.3784239778702751,0.6443103107691874,9.951561069598515,0.33953321227513983,0.848422712879255,8.65850723082466
4,hobbies,0.015,0.15,10.0,0.3899295191340106,0.966465466153781,9.951561069598515,0.3546836178622694,1.2726340693188838,8.65850723082466
4,hobbies,0.02,0.2,10.0,0.40143506039774607,1.2886206215383749,9.951561069598515,0.36983402344939886,1.69684542575851,8.65850723082466
4,hobbies,0.025,0.25,10.0,0.41294060166148155,1.6107757769229691,9.951561069598515,0.38498442903652846,2.1210567821981385,8.65850723082466
4,hobbies,0.03,0.3,10.0,0.42444614292521704,1.932930932307562,9.951561069598515,0.4001348346236581,2.5452681386377676,8.65850723082466
4,hobbies,0.04,0.4,10.0,0.447457225452688,2.5772412430767497,9.951561069598515,0.4304356457979171,3.39369085151702,8.65850723082466
4,hobbies,0.05,0.5,10.0,0.47046830798015904,3.2215515538459383,9.951561069598515,0.4607364569721763,4.242113564396277,8.65850723082466
4,hobbies,0.06,0.6,10.0,0.49347939050762996,3.865861864615124,9.951561069598515,0.4910372681464355,5.090536277275535,8.65850723082466
4,hobbies,0.06999999999999999,0.7,10.0,0.516490473035101,4.510172175384312,9.951561069598515,0.5213380793206946,5.93895899015479,8.65850723082466
4,hobbies,0.08,0.8,10.0,0.539501555562572,5.1544824861534995,9.951561069598515,0.5516388904949535,6.78738170303404,8.65850723082466
4,hobbies,0.09,0.9,10.0,0.562512638090043,5.79879279692269,9.951561069598515,0.5819397016692127,7.635804415913296,8.65850723082466
4,hobbies,0.1,1.0,10.0,0.585523720617514,6.4431031076918766,9.951561069598515,0.6122405128434719,8.484227128792554,8.65850723082466
4,hobbies,0.12,1.2,10.0,0.631545885672456,7.731723729230248,9.951561069598515,0.6728421351919903,10.18107255455107,8.65850723082466
4,hobbies,0.13999999999999999,1.4,10.0,0.6775680507273979,9.020344350768625,9.951561069598515,0.7334437575405085,11.87791798030958,8.65850723082466
4,hobbies,0.16,1.6,10.0,0.7235902157823398,10.308964972306999,9.951561069598515,0.7940453798890265,13.57476340606808,8.65850723082466
4,hobbies,0.18,1.8,10.0,0.769612380837282,11.59758559384538,9.951561069598515,0.8546470022375446,15.271608831826592,8.65850723082466
4,hobbies,0.2,2.0,10.0,0.815634545892224,12.886206215383753,9.951561069598515,0.9152486245860632,16.96845425758511,8.65850723082466
4,hobbies,0.25,2.5,10.0,0.930689958529579,16.107757769229696,9.951561069598515,1.0667526804573588,21.210567821981385,8.65850723082466
4,hobbies,0.3,3.0,10.0,1.0457453711669331,19.329309323075613,9.951561069598515,1.2182567363286545,25.452681386377662,8.65850723082466
4,hobbies,0.35,3.5,10.0,1.1608007838042884,22.55086087692156,9.951561069598515,1.36976079219995,29.69479495077394,8.65850723082466
4,hobbies,0.4,4.0,10.0,1.2758561964416437,25.772412430767506,9.951561069598515,1.5212648480712456,33.93690851517022,8.65850723082466
4,hobbies,0.45,4.5,10.0,1.3909116090789984,28.993963984613444,9.951561069598515,1.672768903942541,38.17902207956649,8.65850723082466
4,hobbies,0.5,5.0,10.0,1.5059670217163539,32.21551553845939,9.951561069598515,1.8242729598138367,42.42113564396277,8.65850723082466
5,household,0.005,0.05,10.0,1.1374854767954161,1.8410168491986145,30.00857650107304,0.9599127558326083,1.8778611097484827,24.99969605356455
5,household,0.01,0.1,10.0,1.2032360785525096,3.682033698397229,30.00857650107304,1.0269792240379112,3.7557222194969655,24.99969605356455
5,household,0.015,0.15,10.0,1.2689866803096028,5.523050547595843,30.00857650107304,1.094045692243214,5.633583329245448,24.99969605356455
5,household,0.02,0.2,10.0,1.3347372820666963,7.364067396794458,30.00857650107304,1.1611121604485173,7.511444438993931,24.99969605356455
5,household,0.025,0.25,10.0,1.4004878838237897,9.205084245993076,30.00857650107304,1.22817862865382,9.389305548742414,24.99969605356455
5,household,0.03,0.3,10.0,1.466238485580883,11.046101095191686,30.00857650107304,1.295245096859123,11.267166658490895,24.99969605356455
5,household,0.04,0.4,10.0,1.59773968909507,14.728134793588916,30.00857650107304,1.4293780332697288,15.022888877987862,24.99969605356455
5,household,0.05,0.5,10.0,1.7292408926092568,18.410168491986152,30.00857650107304,1.5635109696803349,18.778611097484827,24.99969605356455
5,household,0.06,0.6,10.0,1.8607420961234433,22.09220219038337,30.00857650107304,1.6976439060909405,22.53433331698179,24.99969605356455
5,household,0.06999999999999999,0.7,10.0,1.99224329963763,25.7742358887806,30.00857650107304,1.8317768425015468,26.290055536478757,24.99969605356455
5,household,0.08,0.8,10.0,2.123744503151817,29.456269587177832,30.00857650107304,1.9659097789121525,30.045777755975724,24.99969605356455
5,household,0.09,0.9,10.0,2.2552457066660034,33.13830328557506,30.00857650107304,2.1000427153227585,33.80149997547269,24.99969605356455
5,household,0.1,1.0,10.0,2.386746910180191,36.820336983972304,30.00857650107304,2.234175651733364,37.557222194969654,24.99969605356455
5,household,0.12,1.2,10.0,2.6497493172085638,44.18440438076674,30.00857650107304,2.502441524554576,45.06866663396358,24.99969605356455
5,household,0.13999999999999999,1.4,10.0,2.912751724236937,51.5484717775612,30.00857650107304,2.770707397375788,52.580111072957514,24.99969605356455
5,household,0.16,1.6,10.0,3.175754131265311,58.912539174355665,30.00857650107304,3.038973270197,60.09155551195145,24.99969605356455
5,household,0.18,1.8,10.0,3.4387565382936844,66.27660657115013,30.00857650107304,3.3072391430182115,67.60299995094537,24.99969605356455
5,household,0.2,2.0,10.0,3.7017589453220587,73.64067396794461,30.00857650107304,3.5755050158394233,75.11444438993931,24.99969605356455
5,household,0.25,2.5,10.0,4.359264962892991,92.05084245993069,30.00857650107304,4.246169697892453,93.89305548742414,24.99969605356455
5,household,0.3,3.0,10.0,5.016770980463924,110.4610109519168,30.00857650107304,4.916834379945483,112.67166658490896,24.99969605356455
5,household,0.35,3.5,10.0,5.674276998034858,128.871179443903,30.00857650107304,5.587499061998512,131.4502776823938,24.99969605356455
5,household,0.4,4.0,10.0,6.331783015605795,147.28134793588922,30.00857650107304,6.258163744051542,150.22888877987862,24.99969605356455
5,household,0.45,4.5,10.0,6.989289033176726,165.69151642787529,30.00857650107304,6.928828426104571,169.00749987736344,24.99969605356455
5,household,0.5,5.0,10.0,7.646795050747658,184.10168491986138,30.00857650107304,7.599493108157601,187.78611097484827,24.99969605356455
6,foods,0.005,0.05,10.0,17.58774753054711,18.256275622252733,474.2006552330663,1.0654682653290881,29.833111429214465,0.0
6,foods,0.01,0.1,10.0,18.23975737419899,36.51255124450547,474.2006552330663,2.1309365306581762,59.66622285842893,0.0
6,foods,0.015,0.15,10.0,18.891767217850877,54.76882686675818,474.2006552330663,3.196404795987264,89.49933428764339,0.0
6,foods,0.02,0.2,10.0,19.54377706150276,73.02510248901093,474.2006552330663,4.2618730613163525,119.33244571685786,0.0
6,foods,0.025,0.25,10.0,20.19578690515464,91.28137811126362,474.2006552330663,5.327341326645441,149.16555714607236,0.0
6,foods,0.03,0.3,10.0,20.847796748806523,109.53765373351636,474.2006552330663,6.392809591974528,178.99866857528679,0.0
6,foods,0.04,0.4,10.0,22.15181643611029,146.05020497802187,474.2006552330663,8.523746122632705,238.66489143371572,0.0
6,foods,0.05,0.5,10.0,23.455836123414056,182.56275622252724,474.2006552330663,10.654682653290882,298.3311142921447,0.0
6,foods,0.06,0.6,10.0,24.759855810717823,219.07530746703273,474.2006552330663,12.785619183949056,357.99733715057357,0.0
6,foods,0.06999999999999999,0.7,10.0,26.06387549802159,255.58785871153825,474.2006552330663,14.916555714607236,417.6635600090026,0.0
6,foods,0.08,0.8,10.0,27.367895185325356,292.10040995604373,474.2006552330663,17.04749224526541,477.32978286743145,0.0
6,foods,0.09,0.9,10.0,28.671914872629127,328.61296120054925,474.2006552330663,19.178428775923585,536.9960057258604,0.0
6,foods,0.1,1.0,10.0,29.975934559932885,365.1255124450545,474.2006552330663,21.309365306581764,596.6622285842894,0.0
6,foods,0.12,1.2,10.0,32.583973934540424,438.15061493406546,474.2006552330663,25.57123836789811,715.9946743011471,0.0
6,foods,0.13999999999999999,1.4,10.0,35.19201330914796,511.1757174230765,474.2006552330663,29.833111429214473,835.3271200180052,0.0
6,foods,0.16,1.6,10.0,37.80005268375549,584.2008199120875,474.2006552330663,34.09498449053082,954.6595657348629,0.0
6,foods,0.18,1.8,10.0,40.40809205836303,657.2259224010985,474.2006552330663,38.35685755184717,1073.9920114517208,0.0
6,foods,0.2,2.0,10.0,43.016131432970546,730.251024890109,474.2006552330663,42.61873061316353,1193.3244571685789,0.0
6,foods,0.25,2.5,10.0,49.53622986948939,912.8137811126367,474.2006552330663,53.27341326645442,1491.6555714607236,0.0
6,foods,0.3,3.0,10.0,56.05632830600825,1095.3765373351646,474.2006552330663,63.928095919745296,1789.9866857528682,0.0
6,foods,0.35,3.5,10.0,62.576426742527055,1277.9392935576911,474.2006552330663,74.58277857303618,2088.317800045013,0.0
6,foods,0.4,4.0,10.0,69.09652517904587,1460.502049780218,474.2006552330663,85.23746122632706,2386.6489143371577,0.0
6,foods,0.45,4.5,10.0,75.61662361556475,1643.0648060027465,474.2006552330663,95.89214387961796,2684.980028629303,0.0
6,foods,0.5,5.0,10.0,82.13672205208356,1825.6275622252733,474.2006552330663,106.54682653290884,2983.3111429214473,0.0
7,household,0.005,0.05,10.0,0.7401070290090066,1.1948235390453517,19.528173273206832,0.10336466777537548,2.8942106977105135,0.0
7,household,0.01,0.1,10.0,0.7827792982606263,2.3896470780907033,19.528173273206832,0.20672933555075096,5.788421395421027,0.0
7,household,0.015,0.15,10.0,0.825451567512246,3.584470617136054,19.528173273206832,0.3100940033261264,8.68263209313154,0.0
7,household,0.02,0.2,10.0,0.8681238367638657,4.779294156181407,19.528173273206832,0.4134586711015019,11.576842790842054,0.0
7,household,0.025,0.25,10.0,0.9107961060154851,5.974117695226753,19.528173273206832,0.5168233388768775,14.47105348855257,0.0
7,household,0.03,0.3,10.0,0.953468375267105,7.168941234272108,19.528173273206832,0.6201880066522528,17.36526418626308,0.0
7,household,0.04,0.4,10.0,1.0388129137703446,9.558588312362813,19.528173273206832,0.8269173422030038,23.15368558168411,0.0
7,household,0.05,0.5,10.0,1.1241574522735835,11.948235390453506,19.528173273206832,1.033646677753755,28.94210697710514,0.0
7,household,0.06,0.6,10.0,1.2095019907768232,14.337882468544215,19.528173273206832,1.2403760133045056,34.73052837252616,0.0
7,household,0.06999999999999999,0.7,10.0,1.2948465292800624,16.727529546634912,19.528173273206832,1.4471053488552574,40.518949767947205,0.0
7,household,0.08,0.8,10.0,1.3801910677833023,19.117176624725627,19.528173273206832,1.6538346844060077,46.30737116336822,0.0
7,household,0.09,0.9,10.0,1.4655356062865417,21.50682370281633,19.528173273206832,1.8605640199567586,52.09579255878924,0.0
7,household,0.1,1.0,10.0,1.55088014478978,23.896470780907013,19.528173273206832,2.06729335550751,57.88421395421028,0.0
7,household,0.12,1.2,10.0,1.7215692217962595,28.67576493708843,19.528173273206832,2.4807520266090113,69.46105674505232,0.0
7,household,0.13999999999999999,1.4,10.0,1.8922582988027377,33.455059093269824,19.528173273206832,2.894210697710515,81.03789953589441,0.0
7,household,0.16,1.6,10.0,2.0629473758092174,38.23435324945125,19.528173273206832,3.3076693688120153,92.61474232673643,0.0
7,household,0.18,1.8,10.0,2.2336364528156962,43.01364740563266,19.528173273206832,3.721128039913517,104.19158511757848,0.0
7,household,0.2,2.0,10.0,2.4043255298221737,47.792941561814025,19.528173273206832,4.13458671101502,115.76842790842056,0.0
7,household,0.25,2.5,10.0,2.831048222338372,59.74117695226759,19.528173273206832,5.168233388768775,144.7105348855257,0.0
7,household,0.3,3.0,10.0,3.2577709148545684,71.68941234272108,19.528173273206832,6.20188006652253,173.65264186263084,0.0
7,household,0.35,3.5,10.0,3.684493607370766,83.63764773317462,19.528173273206832,7.235526744276285,202.59474883973598,0.0
7,household,0.4,4.0,10.0,4.11121629988696,95.58588312362805,19.528173273206832,8.26917342203004,231.53685581684113,0.0
7,household,0.45,4.5,10.0,4.537938992403159,107.53411851408163,19.528173273206832,9.302820099783796,260.47896279394627,0.0
7,household,0.5,5.0,10.0,4.964661684919357,119.48235390453517,19.528173273206832,10.33646677753755,289.4210697710514,0.0
8,household,0.005,0.05,10.0,4.541050909669813,7.677808672581584,119.47161679817316,3.439762409776449,8.275678411126133,88.03766906261444
8,household,0.01,0.1,10.0,4.815258362262012,15.355617345163168,119.47161679817316,3.7353223530309543,16.551356822252266,88.03766906261444
8,household,0.015,0.15,10.0,5.0894658148542105,23.03342601774474,119.47161679817316,4.0308822962854585,24.8270352333784,88.03766906261444
8,household,0.02,0.2,10.0,5.36367326744641,30.711234690326336,119.47161679817316,4.326442239539963,33.10271364450453,88.03766906261444
8,household,0.025,0.25,10.0,5.637880720038609,38.38904336290791,119.47161679817316,4.622002182794469,41.37839205563068,88.03766906261444
8,household,0.03,0.3,10.0,5.912088172630809,46.06685203548948,119.47161679817316,4.917562126048972,49.6540704667568,88.03766906261444
8,household,0.04,0.4,10.0,6.460503077815209,61.42246938065267,119.47161679817316,5.5086820125579825,66.20542728900907,88.03766906261444
8,household,0.05,0.5,10.0,7.0089179829996064,76.77808672581583,119.47161679817316,6.0998018990669935,82.75678411126135,88.03766906261444
8,household,0.06,0.6,10.0,7.557332888184005,92.13370407097896,119.47161679817316,6.690921785576001,99.3081409335136,88.03766906261444
8,household,0.06999999999999999,0.7,10.0,8.105747793368405,107.48932141614218,119.47161679817316,7.28204167208501,115.85949775576584,88.03766906261444
8,household,0.08,0.8,10.0,8.654162698552804,122.84493876130534,119.47161679817316,7.8731615585940204,132.41085457801813,88.03766906261444
8,household,0.09,0.9,10.0,9.2025776037372,138.20055610646847,119.47161679817316,8.46428144510303,148.9622114002704,88.03766906261444
8,household,0.1,1.0,10.0,9.7509925089216,153.55617345163165,119.47161679817316,9.05540133161204,165.5135682225227,88.03766906261444
8,household,0.12,1.2,10.0,10.847822319290398,184.26740814195793,119.47161679817316,10.237641104630057,198.6162818670272,88.03766906261444
8,household,0.13999999999999999,1.4,10.0,11.944652129659195,214.97864283228435,119.47161679817316,11.419880877648078,231.7189955115317,88.03766906261444
8,household,0.16,1.6,10.0,13.041481940027994,245.6898775226107,119.47161679817316,12.602120650666096,264.82170915603626,88.03766906261444
8,household,0.18,1.8,10.0,14.13831175039679,276.40111221293694,119.47161679817316,13.784360423684117,297.9244228005408,88.03766906261444
8,household,0.2,2.0,10.0,15.235141560765587,307.1123469032633,119.47161679817316,14.966600196702137,331.0271364450454,88.03766906261444
8,household,0.25,2.5,10.0,17.977216086687577,383.890433629079,119.47161679817316,17.922199629247185,413.7839205563068,88.03766906261444
8,household,0.3,3.0,10.0,20.719290612609587,460.66852035489524,119.47161679817316,20.87779906179224,496.54070466756815,88.03766906261444
8,household,0.35,3.5,10.0,23.46136513853158,537.446607080711,119.47161679817316,23.833398494337285,579.2974887788296,88.03766906261444
8,household,0.4,4.0,10.0,26.203439664453562,614.2246938065266,119.47161679817316,26.78899792688233,662.0542728900908,88.03766906261444
8,household,0.45,4.5,10.0,28.945514190375555,691.0027805323424,119.47161679817316,29.74459735942738,744.8110570013522,88.03766906261444
8,household,0.5,5.0,10.0,31.68758871629754,767.780867258158,119.47161679817316,32.70019679197243,827.5678411126136,88.03766906261444
9,household,0.005,0.05,10.0,4.717020974644816,2.561357787292851,129.515229502762,1.5505435355007648,3.950072929263115,39.4651460647583
9,household,0.01,0.1,10.0,4.808498038476704,5.122715574585702,129.515229502762,1.6916175686887331,7.90014585852623,39.4651460647583
9,household,0.015,0.15,10.0,4.8999751023085905,7.684073361878548,129.515229502762,1.8326916018767019,11.85021878778935,39.4651460647583
9,household,0.02,0.2,10.0,4.991452166140478,10.245431149171404,129.515229502762,1.97376563506467,15.80029171705246,39.4651460647583
9,household,0.025,0.25,10.0,5.082929229972366,12.806788936464251,129.515229502762,2.1148396682526385,19.750364646315575,39.4651460647583
9,household,0.03,0.3,10.0,5.174406293804253,15.368146723757096,129.515229502762,2.2559137014406074,23.7004375755787,39.4651460647583
9,household,0.04,0.4,10.0,5.357360421468029,20.490862298342808,129.515229502762,2.5380617678165436,31.60058343410492,39.4651460647583
9,household,0.05,0.5,10.0,5.540314549131803,25.613577872928502,129.515229502762,2.82020983419248,39.50072929263115,39.4651460647583
9,household,0.06,0.6,10.0,5.723268676795578,30.736293447514193,129.515229502762,3.102357900568418,47.4008751511574,39.4651460647583
9,household,0.06999999999999999,0.7,10.0,5.906222804459353,35.85900902209988,129.515229502762,3.384505966944355,55.30102100968363,39.4651460647583
9,household,0.08,0.8,10.0,6.089176932123129,40.981724596685616,129.515229502762,3.666654033320291,63.20116686820984,39.4651460647583
9,household,0.09,0.9,10.0,6.272131059786903,46.10444017127131,129.515229502762,3.9488020996962274,71.10131272673607,39.4651460647583
9,household,0.1,1.0,10.0,6.4550851874506785,51.227155745857004,129.515229502762,4.230950166072164,79.0014585852623,39.4651460647583
9,household,0.12,1.2,10.0,6.820993442778227,61.472586895028385,129.515229502762,4.79524629882404,94.8017503023148,39.4651460647583
9,household,0.13999999999999999,1.4,10.0,7.186901698105777,71.71801804419977,129.515229502762,5.359542431575913,110.60204201936726,39.4651460647583
9,household,0.16,1.6,10.0,7.5528099534333295,81.96344919337123,129.515229502762,5.923838564327785,126.40233373641968,39.4651460647583
9,household,0.18,1.8,10.0,7.918718208760879,92.20888034254261,129.515229502762,6.4881346970796585,142.20262545347214,39.4651460647583
9,household,0.2,2.0,10.0,8.28462646408843,102.45431149171401,129.515229502762,7.052430829831532,158.0029171705246,39.4651460647583
9,household,0.25,2.5,10.0,9.199397102407303,128.0678893646425,129.515229502762,8.463171161711216,197.50364646315575,39.4651460647583
9,household,0.3,3.0,10.0,10.114167740726177,153.68146723757098,129.515229502762,9.8739114935909,237.00437575578692,39.4651460647583
9,household,0.35,3.5,10.0,11.02893837904505,179.29504511049942,129.515229502762,11.284651825470585,276.50510504841805,39.4651460647583
9,household,0.4,4.0,10.0,11.943709017363929,204.90862298342802,129.515229502762,12.695392157350268,316.0058343410492,39.4651460647583
9,household,0.45,4.5,10.0,12.858479655682808,230.52220085635662,129.515229502762,14.106132489229951,355.50656363368034,39.4651460647583
9,household,0.5,5.0,10.0,13.773250294001679,256.135778729285,129.515229502762,15.516872821109635,395.0072929263115,39.4651460647583
10,hobbies,0.005,0.05,10.0,2.3555542614097638,1.3597316798190098,64.59578763965438,0.7606852863116985,2.426173715665936,18.873014301061623
10,hobbies,0.01,0.1,10.0,2.404116107117585,2.7194633596380196,64.59578763965438,0.847334347585482,4.852347431331872,18.873014301061623
10,hobbies,0.015,0.15,10.0,2.4526779528254075,4.079195039457028,64.59578763965438,0.9339834088592655,7.278521146997811,18.873014301061623
10,hobbies,0.02,0.2,10.0,2.5012397985332293,5.438926719276039,64.59578763965438,1.0206324701330487,9.704694862663745,18.873014301061623
10,hobbies,0.025,0.25,10.0,2.5498016442410507,6.798658399095046,64.59578763965438,1.1072815314068323,12.130868578329682,18.873014301061623
10,hobbies,0.03,0.3,10.0,2.5983634899488726,8.158390078914056,64.59578763965438,1.1939305926806159,14.557042293995622,18.873014301061623
10,hobbies,0.04,0.4,10.0,2.6954871813645163,10.877853438552078,64.59578763965438,1.3672287152281828,19.40938972532749,18.873014301061623
10,hobbies,0.05,0.5,10.0,2.7926108727801595,13.597316798190093,64.59578763965438,1.5405268377757495,24.261737156659365,18.873014301061623
10,hobbies,0.06,0.6,10.0,2.889734564195803,16.316780157828113,64.59578763965438,1.7138249603233167,29.114084587991243,18.873014301061623
10,hobbies,0.06999999999999999,0.7,10.0,2.986858255611447,19.036243517466133,64.59578763965438,1.8871230828708832,33.96643201932311,18.873014301061623
10,hobbies,0.08,0.8,10.0,3.0839819470270906,21.755706877104156,64.59578763965438,2.06042120541845,38.81877945065498,18.873014301061623
10,hobbies,0.09,0.9,10.0,3.181105638442734,24.475170236742176,64.59578763965438,2.2337193279660177,43.67112688198687,18.873014301061623
10,hobbies,0.1,1.0,10.0,3.278229329858377,27.194633596380186,64.59578763965438,2.4070174505135844,48.52347431331873,18.873014301061623
10,hobbies,0.12,1.2,10.0,3.4724767126896645,32.633560315656226,64.59578763965438,2.7536136956087183,58.22816917598249,18.873014301061623
10,hobbies,0.13999999999999999,1.4,10.0,3.6667240955209515,38.072487034932266,64.59578763965438,3.1002099407038517,67.93286403864622,18.873014301061623
10,hobbies,0.16,1.6,10.0,3.8609714783522384,43.51141375420831,64.59578763965438,3.4468061857989847,77.63755890130996,18.873014301061623
10,hobbies,0.18,1.8,10.0,4.055218861183526,48.95034047348435,64.59578763965438,3.79340243089412,87.34225376397374,18.873014301061623
10,hobbies,0.2,2.0,10.0,4.249466244014813,54.38926719276037,64.59578763965438,4.139998675989253,97.04694862663746,18.873014301061623
10,hobbies,0.25,2.5,10.0,4.735084701093031,67.98658399095049,64.59578763965438,5.006489288727088,121.30868578329684,18.873014301061623
10,hobbies,0.3,3.0,10.0,5.220703158171247,81.58390078914054,64.59578763965438,5.872979901464922,145.5704229399562,18.873014301061623
10,hobbies,0.35,3.5,10.0,5.7063216152494665,95.18121758733068,64.59578763965438,6.739470514202757,169.83216009661555,18.873014301061623
10,hobbies,0.4,4.0,10.0,6.191940072327682,108.77853438552074,64.59578763965438,7.605961126940591,194.09389725327492,18.873014301061623
10,hobbies,0.45,4.5,10.0,6.677558529405901,122.37585118371085,64.59578763965438,8.472451739678425,218.35563440993428,18.873014301061623
10,hobbies,0.5,5.0,10.0,7.163176986484119,135.97316798190099,64.59578763965438,9.33894235241626,242.61737156659368,18.873014301061623
11,foods,0.005,0.05,10.0,5.150869101269035,3.895656906533085,140.3286779289999,0.43288053790373454,4.871755422651767,7.2488996386528015
11,foods,0.01,0.1,10.0,5.289999705073789,7.79131381306617,140.3286779289999,0.6068718029984405,9.743510845303534,7.2488996386528015
11,foods,0.015,0.15,10.0,5.429130308878541,11.686970719599252,140.3286779289999,0.7808630680931464,14.615266267955297,7.2488996386528015
11,foods,0.02,0.2,10.0,5.568260912683294,15.58262762613234,140.3286779289999,0.9548543331878525,19.48702169060707,7.2488996386528015
11,foods,0.025,0.25,10.0,5.707391516488046,19.478284532665427,140.3286779289999,1.1288455982825585,24.358777113258835,7.2488996386528015
11,foods,0.03,0.3,10.0,5.846522120292799,23.373941439198504,140.3286779289999,1.3028368633772642,29.230532535910594,7.2488996386528015
11,foods,0.04,0.4,10.0,6.124783327902306,31.16525525226468,140.3286779289999,1.6508193935666764,38.97404338121414,7.2488996386528015
11,foods,0.05,0.5,10.0,6.403044535511812,38.956569065330854,140.3286779289999,1.9988019237560883,48.71755422651767,7.2488996386528015
11,foods,0.06,0.6,10.0,6.681305743121318,46.74788287839701,140.3286779289999,2.3467844539455,58.46106507182119,7.2488996386528015
11,foods,0.06999999999999999,0.7,10.0,6.959566950730824,54.53919669146318,140.3286779289999,2.694766984134912,68.20457591712473,7.2488996386528015
11,foods,0.08,0.8,10.0,7.2378281583403306,62.33051050452936,140.3286779289999,3.042749514324324,77.94808676242828,7.2488996386528015
11,foods,0.09,0.9,10.0,7.516089365949837,70.12182431759553,140.3286779289999,3.390732044513736,87.69159760773181,7.2488996386528015
11,foods,0.1,1.0,10.0,7.794350573559343,77.91313813066171,140.3286779289999,3.738714574703148,97.43510845303534,7.2488996386528015
11,foods,0.12,1.2,10.0,8.350872988778354,93.49576575679401,140.3286779289999,4.434679635081971,116.92213014364238,7.2488996386528015
11,foods,0.13999999999999999,1.4,10.0,8.907395403997366,109.07839338292636,140.3286779289999,5.130644695460795,136.40915183424946,7.2488996386528015
11,foods,0.16,1.6,10.0,9.463917819216379,124.66102100905871,140.3286779289999,5.82660975583962,155.89617352485655,7.2488996386528015
11,foods,0.18,1.8,10.0,10.02044023443539,140.24364863519105,140.3286779289999,6.522574816218444,175.38319521546362,7.2488996386528015
11,foods,0.2,2.0,10.0,10.576962649654405,155.82627626132341,140.3286779289999,7.2185398765972675,194.87021690607068,7.2488996386528015
11,foods,0.25,2.5,10.0,11.968268687701933,194.78284532665418,140.3286779289999,8.958452527544328,243.58777113258836,7.2488996386528015
11,foods,0.3,3.0,10.0,13.359574725749463,233.73941439198504,140.3286779289999,10.698365178491388,292.30532535910606,7.2488996386528015
11,foods,0.35,3.5,10.0,14.75088076379699,272.6959834573159,140.3286779289999,12.438277829438448,341.02287958562374,7.2488996386528015
11,foods,0.4,4.0,10.0,16.142186801844527,311.65255252264683,140.3286779289999,14.178190480385506,389.74043381214136,7.2488996386528015
11,foods,0.45,4.5,10.0,17.533492839892055,350.6091215879776,140.3286779289999,15.918103131332566,438.45798803865904,7.2488996386528015
11,foods,0.5,5.0,10.0,18.924798877939583,389.56569065330837,140.3286779289999,17.658015782279627,487.1755422651767,7.2488996386528015
12,foods,0.005,0.05,10.0,3.8263541614688594,2.5896010731194856,104.54831544800858,1.1566402768450124,3.1175917536020283,29.26833599805832
12,foods,0.01,0.1,10.0,3.91883991408027,5.179202146238971,104.54831544800858,1.2679828394736563,6.235183507204057,29.26833599805832
12,foods,0.015,0.15,10.0,4.01132566669168,7.768803219358453,104.54831544800858,1.3793254021023,9.352775260806082,29.26833599805832
12,foods,0.02,0.2,10.0,4.10381141930309,10.358404292477942,104.54831544800858,1.490667964730944,12.470367014408113,29.26833599805832
12,foods,0.025,0.25,10.0,4.1962971719145,12.948005365597421,104.54831544800858,1.6020105273595877,15.58795876801014,29.26833599805832
12,foods,0.03,0.3,10.0,4.28878292452591,15.537606438716907,104.54831544800858,1.7133530899882317,18.705550521612164,29.26833599805832
12,foods,0.04,0.4,10.0,4.473754429748731,20.716808584955885,104.54831544800858,1.9360382152455193,24.940734028816227,29.26833599805832
12,foods,0.05,0.5,10.0,4.65872593497155,25.896010731194842,104.54831544800858,2.158723340502807,31.17591753602028,29.26833599805832
12,foods,0.06,0.6,10.0,4.843697440194371,31.075212877433813,104.54831544800858,2.381408465760095,37.41110104322433,29.26833599805832
12,foods,0.06999999999999999,0.7,10.0,5.028668945417192,36.2544150236728,104.54831544800858,2.6040935910173824,43.64628455042838,29.26833599805832
12,foods,0.08,0.8,10.0,5.213640450640012,41.43361716991177,104.54831544800858,2.8267787162746703,49.88146805763245,29.26833599805832
12,foods,0.09,0.9,10.0,5.398611955862832,46.61281931615073,104.54831544800858,3.0494638415319577,56.1166515648365,29.26833599805832
12,foods,0.1,1.0,10.0,5.583583461085652,51.792021462389684,104.54831544800858,3.2721489667892456,62.35183507204056,29.26833599805832
12,foods,0.12,1.2,10.0,5.953526471531292,62.150425754867626,104.54831544800858,3.7175192173038205,74.82220208644866,29.26833599805832
12,foods,0.13999999999999999,1.4,10.0,6.323469481976935,72.5088300473456,104.54831544800858,4.162889467818396,87.29256910085677,29.26833599805832
12,foods,0.16,1.6,10.0,6.693412492422575,82.86723433982354,104.54831544800858,4.608259718332972,99.7629361152649,29.26833599805832
12,foods,0.18,1.8,10.0,7.063355502868215,93.22563863230145,104.54831544800858,5.053629968847547,112.233303129673,29.26833599805832
12,foods,0.2,2.0,10.0,7.433298513313856,103.58404292477937,104.54831544800858,5.499000219362123,124.70367014408112,29.26833599805832
12,foods,0.25,2.5,10.0,8.358156039427959,129.48005365597427,104.54831544800858,6.612425845648561,155.8795876801014,29.26833599805832
12,foods,0.3,3.0,10.0,9.28301356554206,155.3760643871691,104.54831544800858,7.725851471935,187.05550521612167,29.26833599805832
12,foods,0.35,3.5,10.0,10.20787109165616,181.27207511836392,104.54831544800858,8.839277098221439,218.23142275214195,29.26833599805832
12,foods,0.4,4.0,10.0,11.13272861777026,207.16808584955874,104.54831544800858,9.952702724507876,249.40734028816223,29.26833599805832
12,foods,0.45,4.5,10.0,12.057586143884368,233.06409658075376,104.54831544800858,11.066128350794315,280.5832578241825,29.26833599805832
12,foods,0.5,5.0,10.0,12.982443669998469,258.96010731194855,104.54831544800858,12.179553977080754,311.7591753602028,29.26833599805832
13,household,0.005,0.05,10.0,1.3410620333257657,2.8000097766456937,34.74972715647574,1.014629996797469,2.8867313885129997,25.522908521816134
13,household,0.01,0.1,10.0,1.4410623824916833,5.6000195532913875,34.74972715647574,1.117727546387219,5.773462777025999,25.522908521816134
13,household,0.015,0.15,10.0,1.5410627316576009,8.400029329937084,34.74972715647574,1.2208250959769689,8.660194165538995,25.522908521816134
13,household,0.02,0.2,10.0,1.6410630808235187,11.200039106582775,34.74972715647574,1.323922645566719,11.546925554051999,25.522908521816134
13,household,0.025,0.25,10.0,1.7410634299894363,14.000048883228471,34.74972715647574,1.427020195156469,14.433656942564994,25.522908521816134
13,household,0.03,0.3,10.0,1.841063779155354,16.800058659874168,34.74972715647574,1.5301177447462189,17.32038833107799,25.522908521816134
13,household,0.04,0.4,10.0,2.041064477487189,22.40007821316555,34.74972715647574,1.736312843925719,23.093851108103998,25.522908521816134
13,household,0.05,0.5,10.0,2.2410651758190245,28.000097766456943,34.74972715647574,1.9425079431052186,28.867313885129988,25.522908521816134
13,household,0.06,0.6,10.0,2.4410658741508597,33.600117319748335,34.74972715647574,2.148703042284718,34.64077666215598,25.522908521816134
13,household,0.06999999999999999,0.7,10.0,2.641066572482695,39.20013687303972,34.74972715647574,2.3548981414642185,40.414239439181976,25.522908521816134
13,household,0.08,0.8,10.0,2.84106727081453,44.8001564263311,34.74972715647574,2.561093240643719,46.187702216207995,25.522908521816134
13,household,0.09,0.9,10.0,3.0410679691463653,50.400175979622496,34.74972715647574,2.7672883398232178,51.961164993233965,25.522908521816134
13,household,0.1,1.0,10.0,3.2410686674782005,56.000195532913885,34.74972715647574,2.973483439002718,57.734627770259976,25.522908521816134
13,household,0.12,1.2,10.0,3.641070064141872,67.20023463949667,34.74972715647574,3.3858736373617178,69.28155332431196,25.522908521816134
13,household,0.13999999999999999,1.4,10.0,4.041071460805542,78.40027374607943,34.74972715647574,3.7982638357207175,80.82847887836395,25.522908521816134
13,household,0.16,1.6,10.0,4.441072857469212,89.6003128526622,34.74972715647574,4.2106540340797185,92.37540443241599,25.522908521816134
13,household,0.18,1.8,10.0,4.8410742541328835,100.80035195924499,34.74972715647574,4.623044232438716,103.92232998646793,25.522908521816134
13,household,0.2,2.0,10.0,5.241075650796554,112.00039106582777,34.74972715647574,5.035434430797717,115.46925554051995,25.522908521816134
13,household,0.25,2.5,10.0,6.24107914245573,140.0004888322847,34.74972715647574,6.066409926695217,144.33656942564994,25.522908521816134
13,household,0.3,3.0,10.0,7.2410826341149095,168.00058659874173,34.74972715647574,7.097385422592716,173.20388331077993,25.522908521816134
13,household,0.35,3.5,10.0,8.24108612577408,196.00068436519854,34.74972715647574,8.128360918490216,202.07119719590992,25.522908521816134
13,household,0.4,4.0,10.0,9.24108961743326,224.00078213165554,34.74972715647574,9.159336414387715,230.9385110810399,25.522908521816134
13,household,0.45,4.5,10.0,10.241093109092438,252.00087989811254,34.74972715647574,10.190311910285216,259.8058249661699,25.522908521816134
13,household,0.5,5.0,10.0,11.241096600751613,280.0009776645694,34.74972715647574,11.221287406182714,288.6731388512999,25.522908521816134
14,foods,0.005,0.05,10.0,15.74235335278175,12.313210029580722,428.4726838483083,2.9845359363726205,14.776990044116975,68.7900161743164
14,foods,0.01,0.1,10.0,16.182110853838203,24.626420059161443,428.4726838483083,3.5122855808053695,29.55398008823395,68.7900161743164
14,foods,0.015,0.15,10.0,16.62186835489466,36.93963008874216,428.4726838483083,4.040035225238119,44.33097013235092,68.7900161743164
14,foods,0.02,0.2,10.0,17.061625855951114,49.25284011832289,428.4726838483083,4.567784869670868,59.1079601764679,68.7900161743164
14,foods,0.025,0.25,10.0,17.50138335700757,61.56605014790363,428.4726838483083,5.095534514103617,73.88495022058487,68.7900161743164
14,foods,0.03,0.3,10.0,17.94114085806402,73.87926017748433,428.4726838483083,5.623284158536366,88.66194026470184,68.7900161743164
14,foods,0.04,0.4,10.0,18.82065586017693,98.50568023664577,428.4726838483083,6.678783447401864,118.2159203529358,68.7900161743164
14,foods,0.05,0.5,10.0,19.70017086228984,123.13210029580726,428.4726838483083,7.734282736267362,147.76990044116974,68.7900161743164
14,foods,0.06,0.6,10.0,20.57968586440275,147.75852035496865,428.4726838483083,8.78978202513286,177.32388052940368,68.7900161743164
14,foods,0.06999999999999999,0.7,10.0,21.45920086651566,172.3849404141301,428.4726838483083,9.84528131399836,206.87786061763765,68.7900161743164
14,foods,0.08,0.8,10.0,22.338715868628565,197.01136047329155,428.4726838483083,10.900780602863858,236.4318407058716,68.7900161743164
14,foods,0.09,0.9,10.0,23.218230870741476,221.63778053245298,428.4726838483083,11.956279891729356,265.98582079410556,68.7900161743164
14,foods,0.1,1.0,10.0,24.097745872854386,246.26420059161453,428.4726838483083,13.011779180594853,295.5398008823395,68.7900161743164
14,foods,0.12,1.2,10.0,25.8567758770802,295.5170407099373,428.4726838483083,15.12277775832585,354.64776105880736,68.7900161743164
14,foods,0.13999999999999999,1.4,10.0,27.615805881306017,344.7698808282602,428.4726838483083,17.233776336056845,413.7557212352753,68.7900161743164
14,foods,0.16,1.6,10.0,29.374835885531834,394.0227209465831,428.4726838483083,19.34477491378784,472.8636814117432,68.7900161743164
14,foods,0.18,1.8,10.0,31.13386588975765,443.27556106490596,428.4726838483083,21.45577349151884,531.9716415882111,68.7900161743164
14,foods,0.2,2.0,10.0,32.89289589398347,492.52840118322905,428.4726838483083,23.566772069249833,591.079601764679,68.7900161743164
14,foods,0.25,2.5,10.0,37.29047090454802,615.6605014790364,428.4726838483083,28.844268513577326,738.8495022058487,68.7900161743164
14,foods,0.3,3.0,10.0,41.688045915112546,738.7926017748431,428.4726838483083,34.121764957904816,886.6194026470184,68.7900161743164
14,foods,0.35,3.5,10.0,46.085620925677105,861.9247020706506,428.4726838483083,39.399261402232305,1034.3893030881882,68.7900161743164
14,foods,0.4,4.0,10.0,50.48319593624166,985.0568023664581,428.4726838483083,44.676757846559795,1182.159203529358,68.7900161743164
14,foods,0.45,4.5,10.0,54.88077094680619,1108.1889026622648,428.4726838483083,49.954254290887285,1329.9291039705276,68.7900161743164
14,foods,0.5,5.0,10.0,59.27834595737075,1231.3210029580728,428.4726838483083,55.23175073521478,1477.6990044116974,68.7900161743164
15,hobbies,0.005,0.05,10.0,0.7992842483398718,1.1613124454413084,21.218646508075103,0.10420114296887602,2.9176320031285283,0.0
15,hobbies,0.01,0.1,10.0,0.8407596928199185,2.322624890882617,21.218646508075103,0.20840228593775204,5.835264006257057,0.0
15,hobbies,0.015,0.15,10.0,0.8822351372999654,3.483937336323926,21.218646508075103,0.312603428906628,8.752896009385584,0.0
15,hobbies,0.02,0.2,10.0,0.9237105817800121,4.645249781765234,21.218646508075103,0.41680457187550407,11.670528012514113,0.0
15,hobbies,0.025,0.25,10.0,0.9651860262600588,5.806562227206541,21.218646508075103,0.5210057148443801,14.588160015642643,0.0
15,hobbies,0.03,0.3,10.0,1.0066614707401056,6.967874672647852,21.218646508075103,0.625206857813256,17.505792018771167,0.0
15,hobbies,0.04,0.4,10.0,1.089612359700199,9.290499563530467,21.218646508075103,0.8336091437510081,23.341056025028227,0.0
15,hobbies,0.05,0.5,10.0,1.1725632486602924,11.613124454413082,21.218646508075103,1.0420114296887601,29.176320031285286,0.0
15,hobbies,0.06,0.6,10.0,1.255514137620386,13.935749345295704,21.218646508075103,1.250413715626512,35.011584037542335,0.0
15,hobbies,0.06999999999999999,0.7,10.0,1.3384650265804794,16.258374236178323,21.218646508075103,1.4588160015642642,40.8468480437994,0.0
15,hobbies,0.08,0.8,10.0,1.4214159155405728,18.580999127060934,21.218646508075103,1.6672182875020163,46.68211205005645,0.0
15,hobbies,0.09,0.9,10.0,1.5043668045006662,20.903624017943553,21.218646508075103,1.875620573439768,52.5173760563135,0.0
15,hobbies,0.1,1.0,10.0,1.5873176934607596,23.226248908826165,21.218646508075103,2.0840228593775203,58.35264006257057,0.0
15,hobbies,0.12,1.2,10.0,1.7532194713809468,27.87149869059141,21.218646508075103,2.500827431253024,70.02316807508467,0.0
15,hobbies,0.13999999999999999,1.4,10.0,1.9191212493011338,32.516748472356646,21.218646508075103,2.9176320031285283,81.6936960875988,0.0
15,hobbies,0.16,1.6,10.0,2.0850230272213204,37.16199825412187,21.218646508075103,3.3344365750040326,93.3642241001129,0.0
15,hobbies,0.18,1.8,10.0,2.2509248051415076,41.807248035887106,21.218646508075103,3.751241146879536,105.034752112627,0.0
15,hobbies,0.2,2.0,10.0,2.416826583061694,46.45249781765233,21.218646508075103,4.168045718755041,116.70528012514114,0.0
15,hobbies,0.25,2.5,10.0,2.831581027862163,58.065622272065454,21.218646508075103,5.210057148443801,145.88160015642643,0.0
15,hobbies,0.3,3.0,10.0,3.24633547266263,69.67874672647855,21.218646508075103,6.252068578132561,175.05792018771172,0.0
15,hobbies,0.35,3.5,10.0,3.6610899174630966,81.29187118089159,21.218646508075103,7.2940800078213215,204.234240218997,0.0
15,hobbies,0.4,4.0,10.0,4.075844362263562,92.90499563530466,21.218646508075103,8.336091437510081,233.4105602502823,0.0
15,hobbies,0.45,4.5,10.0,4.490598807064031,104.51812008971777,21.218646508075103,9.378102867198843,262.5868802815676,0.0
15,hobbies,0.5,5.0,10.0,4.9053532518645,116.13124454413091,21.218646508075103,10.420114296887602,291.76320031285286,0.0
16,foods,0.005,0.05,10.0,0.3835800782810984,1.1334588619056871,9.606783329965069,0.4331083080731334,2.2847501669079064,9.842282459139827
16,foods,0.01,0.1,10.0,0.4240607519205873,2.2669177238113742,9.606783329965069,0.5147065283198443,4.569500333815813,9.842282459139827
16,foods,0.015,0.15,10.0,0.4645414255600761,3.400376585717061,9.606783329965069,0.5963047485665552,6.854250500723719,9.842282459139827
16,foods,0.02,0.2,10.0,0.505022099199565,4.5338354476227485,9.606783329965069,0.6779029688132662,9.139000667631626,9.842282459139827
16,foods,0.025,0.25,10.0,0.5455027728390538,5.667294309528436,9.606783329965069,0.7595011890599771,11.423750834539533,9.842282459139827
16,foods,0.03,0.3,10.0,0.5859834464785426,6.800753171434122,9.606783329965069,0.841099409306688,13.708501001447438,9.842282459139827
16,foods,0.04,0.4,10.0,0.6669447937575202,9.067670895245497,9.606783329965069,1.00429584980011,18.27800133526325,9.842282459139827
16,foods,0.05,0.5,10.0,0.7479061410364979,11.334588619056872,9.606783329965069,1.1674922902935319,22.847501669079065,9.842282459139827
16,foods,0.06,0.6,10.0,0.8288674883154755,13.601506342868245,9.606783329965069,1.3306887307869535,27.417002002894876,9.842282459139827
16,foods,0.06999999999999999,0.7,10.0,0.9098288355944532,15.86842406667962,9.606783329965069,1.4938851712803758,31.986502336710693,9.842282459139827
16,foods,0.08,0.8,10.0,0.9907901828734308,18.135341790490994,9.606783329965069,1.6570816117737976,36.5560026705265,9.842282459139827
16,foods,0.09,0.9,10.0,1.0717515301524085,20.40225951430237,9.606783329965069,1.8202780522672195,41.12550300434232,9.842282459139827
16,foods,0.1,1.0,10.0,1.1527128774313862,22.669177238113743,9.606783329965069,1.9834744927606411,45.69500333815813,9.842282459139827
16,foods,0.12,1.2,10.0,1.3146355719893414,27.20301268573649,9.606783329965069,2.3098673737474846,54.83400400578975,9.842282459139827
16,foods,0.13999999999999999,1.4,10.0,1.4765582665472967,31.73684813335924,9.606783329965069,2.636260254734329,63.973004673421386,9.842282459139827
16,foods,0.16,1.6,10.0,1.638480961105252,36.27068358098199,9.606783329965069,2.9626531357211725,73.112005341053,9.842282459139827
16,foods,0.18,1.8,10.0,1.8004036556632073,40.80451902860474,9.606783329965069,3.2890460167080167,82.25100600868464,9.842282459139827
16,foods,0.2,2.0,10.0,1.9623263502211628,45.33835447622749,9.606783329965069,3.6154388976948604,91.39000667631626,9.842282459139827
16,foods,0.25,2.5,10.0,2.3671330866160507,56.67294309528435,9.606783329965069,4.43142110016197,114.23750834539533,9.842282459139827
16,foods,0.3,3.0,10.0,2.771939823010939,68.00753171434123,9.606783329965069,5.247403302629079,137.0850100144744,9.842282459139827
16,foods,0.35,3.5,10.0,3.176746559405827,79.34212033339809,9.606783329965069,6.063385505096188,159.93251168355346,9.842282459139827
16,foods,0.4,4.0,10.0,3.581553295800716,90.67670895245497,9.606783329965069,6.879367707563298,182.78001335263252,9.842282459139827
16,foods,0.45,4.5,10.0,3.9863600321956043,102.01129757151185,9.606783329965069,7.695349910030408,205.6275150217116,9.842282459139827
16,foods,0.5,5.0,10.0,4.391166768590492,113.3458861905687,9.606783329965069,8.511332112497517,228.47501669079065,9.842282459139827
17,foods,0.005,0.05,10.0,39.08439469532022,35.86478360349829,1058.4982678654678,8.96529882379942,38.06764223575591,212.96072483062787
17,foods,0.01,0.1,10.0,40.36527982401658,71.72956720699658,1058.4982678654678,10.324857475076417,76.13528447151182,212.96072483062787
17,foods,0.015,0.15,10.0,41.64616495271296,107.59435081049486,1058.4982678654678,11.684416126353414,114.20292670726774,212.96072483062787
17,foods,0.02,0.2,10.0,42.92705008140932,143.45913441399316,1058.4982678654678,13.04397477763041,152.27056894302365,212.96072483062787
17,foods,0.025,0.25,10.0,44.20793521010569,179.32391801749134,1058.4982678654678,14.403533428907407,190.33821117877955,212.96072483062787
17,foods,0.03,0.3,10.0,45.48882033880206,215.18870162098972,1058.4982678654678,15.763092080184405,228.40585341453547,212.96072483062787
17,foods,0.04,0.4,10.0,48.050590596194795,286.9182688279863,1058.4982678654678,18.4822093827384,304.5411378860473,212.96072483062787
17,foods,0.05,0.5,10.0,50.61236085358752,358.6478360349827,1058.4982678654678,21.201326685292393,380.6764223575591,212.96072483062787
17,foods,0.06,0.6,10.0,53.17413111098026,430.37740324197944,1058.4982678654678,23.920443987846387,456.81170682907094,212.96072483062787
17,foods,0.06999999999999999,0.7,10.0,55.73590136837299,502.1069704489759,1058.4982678654678,26.639561290400376,532.9469913005827,212.96072483062787
17,foods,0.08,0.8,10.0,58.29767162576574,573.8365376559726,1058.4982678654678,29.358678592954373,609.0822757720946,212.96072483062787
17,foods,0.09,0.9,10.0,60.85944188315847,645.5661048629693,1058.4982678654678,32.077795895508366,685.2175602436064,212.96072483062787
17,foods,0.1,1.0,10.0,63.421212140551184,717.2956720699653,1058.4982678654678,34.79691319806236,761.3528447151182,212.96072483062787
17,foods,0.12,1.2,10.0,68.54475265533667,860.7548064839589,1058.4982678654678,40.23514780317034,913.6234136581419,212.96072483062787
17,foods,0.13999999999999999,1.4,10.0,73.66829317012214,1004.2139408979518,1058.4982678654678,45.67338240827833,1065.8939826011654,212.96072483062787
17,foods,0.16,1.6,10.0,78.79183368490762,1147.6730753119452,1058.4982678654678,51.11161701338632,1218.1645515441892,212.96072483062787
17,foods,0.18,1.8,10.0,83.91537419969309,1291.1322097259385,1058.4982678654678,56.54985161849431,1370.4351204872128,212.96072483062787
17,foods,0.2,2.0,10.0,89.03891471447852,1434.5913441399307,1058.4982678654678,61.988086223602295,1522.7056894302364,212.96072483062787
17,foods,0.25,2.5,10.0,101.84776600144222,1793.2391801749143,1058.4982678654678,75.58367273637226,1903.3821117877956,212.96072483062787
17,foods,0.3,3.0,10.0,114.65661728840587,2151.8870162098965,1058.4982678654678,89.1792592491422,2284.058534145354,212.96072483062787
17,foods,0.35,3.5,10.0,127.46546857536957,2510.5348522448803,1058.4982678654678,102.77484576191219,2664.7349565029135,212.96072483062787
17,foods,0.4,4.0,10.0,140.2743198623332,2869.1826882798614,1058.4982678654678,116.37043227468216,3045.4113788604727,212.96072483062787
17,foods,0.45,4.5,10.0,153.0831711492969,3227.830524314845,1058.4982678654678,129.96601878745216,3426.0878012180324,212.96072483062787
17,foods,0.5,5.0,10.0,165.89202243626056,3586.4783603498286,1058.4982678654678,143.5616053002221,3806.764223575591,212.96072483062787
18,foods,0.005,0.05,10.0,7.150422321248294,4.276185109817938,195.9356398851343,8.008928571428571,4.249999999999999,220.0
18,foods,0.01,0.1,10.0,7.303143218027507,8.552370219635876,195.9356398851343,8.160714285714286,8.499999999999998,220.0
18,foods,0.015,0.15,10.0,7.455864114806718,12.82855532945381,195.9356398851343,8.3125,12.749999999999998,220.0
18,foods,0.02,0.2,10.0,7.60858501158593,17.10474043927175,195.9356398851343,8.464285714285714,16.999999999999996,220.0
18,foods,0.025,0.25,10.0,7.761305908365142,21.380925549089685,195.9356398851343,8.616071428571429,21.25,220.0
18,foods,0.03,0.3,10.0,7.914026805144354,25.65711065890762,195.9356398851343,8.767857142857142,25.499999999999996,220.0
18,foods,0.04,0.4,10.0,8.219468598702779,34.2094808785435,195.9356398851343,9.071428571428571,33.99999999999999,220.0
18,foods,0.05,0.5,10.0,8.524910392261202,42.76185109817937,195.9356398851343,9.375,42.5,220.0
18,foods,0.06,0.6,10.0,8.830352185819626,51.31422131781524,195.9356398851343,9.678571428571429,50.99999999999999,220.0
18,foods,0.06999999999999999,0.7,10.0,9.13579397937805,59.86659153745112,195.9356398851343,9.982142857142858,59.49999999999997,220.0
18,foods,0.08,0.8,10.0,9.441235772936475,68.418961757087,195.9356398851343,10.285714285714286,67.99999999999999,220.0
18,foods,0.09,0.9,10.0,9.746677566494899,76.97133197672287,195.9356398851343,10.589285714285714,76.49999999999999,220.0
18,foods,0.1,1.0,10.0,10.052119360053323,85.52370219635874,195.9356398851343,10.892857142857142,85.0,220.0
18,foods,0.12,1.2,10.0,10.66300294717017,102.62844263563048,195.9356398851343,11.5,101.99999999999999,220.0
18,foods,0.13999999999999999,1.4,10.0,11.27388653428702,119.73318307490224,195.9356398851343,12.107142857142856,118.99999999999994,220.0
18,foods,0.16,1.6,10.0,11.884770121403866,136.837923514174,195.9356398851343,12.714285714285714,135.99999999999997,220.0
18,foods,0.18,1.8,10.0,12.495653708520715,153.94266395344573,195.9356398851343,13.321428571428571,152.99999999999997,220.0
18,foods,0.2,2.0,10.0,13.106537295637564,171.04740439271748,195.9356398851343,13.928571428571429,170.0,220.0
18,foods,0.25,2.5,10.0,14.633746263429687,213.80925549089696,195.9356398851343,15.446428571428571,212.49999999999997,220.0
18,foods,0.3,3.0,10.0,16.160955231221806,256.57110658907624,195.9356398851343,16.964285714285715,255.0,220.0
18,foods,0.35,3.5,10.0,17.688164199013922,299.33295768725554,195.9356398851343,18.482142857142858,297.5,220.0
18,foods,0.4,4.0,10.0,19.215373166806046,342.09480878543496,195.9356398851343,20.0,340.0,220.0
18,foods,0.45,4.5,10.0,20.742582134598166,384.8566598836144,195.9356398851343,21.517857142857142,382.49999999999994,220.0
18,foods,0.5,5.0,10.0,22.269791102390293,427.6185109817939,195.9356398851343,23.035714285714285,424.99999999999994,220.0
19,household,0.005,0.05,10.0,2.0027197192426787,1.9006266734263406,54.175525465368665,0.14857270824057714,4.16003583073616,0.0
19,household,0.01,0.1,10.0,2.0705992432936196,3.8012533468526812,54.175525465368665,0.2971454164811543,8.32007166147232,0.0
19,household,0.015,0.15,10.0,2.13847876734456,5.701880020279023,54.175525465368665,0.44571812472173145,12.48010749220848,0.0
19,household,0.02,0.2,10.0,2.206358291395501,7.6025066937053625,54.175525465368665,0.5942908329623086,16.64014332294464,0.0
19,household,0.025,0.25,10.0,2.2742378154464418,9.503133367131705,54.175525465368665,0.7428635412028858,20.8001791536808,0.0
19,household,0.03,0.3,10.0,2.342117339497382,11.403760040558046,54.175525465368665,0.8914362494434629,24.96021498441696,0.0
19,household,0.04,0.4,10.0,2.477876387599264,15.205013387410725,54.175525465368665,1.1885816659246171,33.28028664588928,0.0
19,household,0.05,0.5,10.0,2.6136354357011453,19.00626673426341,54.175525465368665,1.4857270824057716,41.6003583073616,0.0
19,household,0.06,0.6,10.0,2.749394483803027,22.807520081116092,54.175525465368665,1.7828724988869258,49.92042996883392,0.0
19,household,0.06999999999999999,0.7,10.0,2.8851535319049084,26.608773427968767,54.175525465368665,2.0800179153680802,58.24050163030625,0.0
19,household,0.08,0.8,10.0,3.0209125800067897,30.41002677482145,54.175525465368665,2.3771633318492342,66.56057329177855,0.0
19,household,0.09,0.9,10.0,3.1566716281086715,34.211280121674136,54.175525465368665,2.6743087483303887,74.88064495325088,0.0
19,household,0.1,1.0,10.0,3.2924306762105533,38.01253346852682,54.175525465368665,2.971454164811543,83.2007166147232,0.0
19,household,0.12,1.2,10.0,3.563948772414316,45.615040162232184,54.175525465368665,3.5657449977738516,99.84085993766784,0.0
19,household,0.13999999999999999,1.4,10.0,3.835466868618078,53.217546855937535,54.175525465368665,4.1600358307361605,116.4810032606125,0.0
19,household,0.16,1.6,10.0,4.106984964821842,60.8200535496429,54.175525465368665,4.7543266636984685,133.1211465835571,0.0
19,household,0.18,1.8,10.0,4.378503061025605,68.42256024334827,54.175525465368665,5.348617496660777,149.76128990650176,0.0
19,household,0.2,2.0,10.0,4.650021157229368,76.02506693705364,54.175525465368665,5.942908329623086,166.4014332294464,0.0
19,household,0.25,2.5,10.0,5.328816397738775,95.03133367131703,54.175525465368665,7.428635412028858,208.001791536808,0.0
19,household,0.3,3.0,10.0,6.00761163824818,114.0376004055804,54.175525465368665,8.914362494434629,249.60214984416962,0.0
19,household,0.35,3.5,10.0,6.6864068787575865,133.04386713984377,54.175525465368665,10.4000895768404,291.2025081515312,0.0
19,household,0.4,4.0,10.0,7.365202119266998,152.05013387410727,54.175525465368665,11.885816659246172,332.8028664588928,0.0
19,household,0.45,4.5,10.0,8.043997359776403,171.05640060837067,54.175525465368665,13.371543741651944,374.4032247662544,0.0
19,household,0.5,5.0,10.0,8.722792600285812,190.06266734263406,54.175525465368665,14.857270824057716,416.003583073616,0.0
20,foods,0.005,0.05,10.0,0.7313248078482317,0.7207070571816487,19.75638756256884,0.09947497301868033,2.785299244523049,0.0
20,foods,0.01,0.1,10.0,0.7570643456047191,1.4414141143632975,19.75638756256884,0.19894994603736066,5.570598489046098,0.0
20,foods,0.015,0.15,10.0,0.7828038833612067,2.1621211715449458,19.75638756256884,0.2984249190560409,8.355897733569146,0.0
20,foods,0.02,0.2,10.0,0.8085434211176941,2.882828228726595,19.75638756256884,0.3978998920747213,11.141196978092196,0.0
20,foods,0.025,0.25,10.0,0.8342829588741816,3.6035352859082423,19.75638756256884,0.4973748650934015,13.926496222615242,0.0
20,foods,0.03,0.3,10.0,0.860022496630669,4.3242423430898915,19.75638756256884,0.5968498381120818,16.71179546713829,0.0
20,foods,0.04,0.4,10.0,0.9115015721436439,5.76565645745319,19.75638756256884,0.7957997841494426,22.282393956184393,0.0
20,foods,0.05,0.5,10.0,0.9629806476566187,7.207070571816485,19.75638756256884,0.994749730186803,27.852992445230484,0.0
20,foods,0.06,0.6,10.0,1.0144597231695938,8.648484686179783,19.75638756256884,1.1936996762241636,33.42359093427658,0.0
20,foods,0.06999999999999999,0.7,10.0,1.0659387986825686,10.08989880054308,19.75638756256884,1.3926496222615234,38.99418942332266,0.0
20,foods,0.08,0.8,10.0,1.1174178741955436,11.53131291490638,19.75638756256884,1.5915995682988853,44.564787912368786,0.0
20,foods,0.09,0.9,10.0,1.1688969497085184,12.972727029269675,19.75638756256884,1.7905495143362444,50.13538640141484,0.0
20,foods,0.1,1.0,10.0,1.220376025221493,14.41414114363297,19.75638756256884,1.989499460373606,55.70598489046097,0.0
20,foods,0.12,1.2,10.0,1.3233341762474429,17.296969372359566,19.75638756256884,2.3873993524483272,66.84718186855316,0.0
20,foods,0.13999999999999999,1.4,10.0,1.4262923272733927,20.17979760108616,19.75638756256884,2.785299244523047,77.98837884664532,0.0
20,foods,0.16,1.6,10.0,1.5292504782993428,23.06262582981276,19.75638756256884,3.1831991365977705,89.12957582473757,0.0
20,foods,0.18,1.8,10.0,1.6322086293252924,25.94545405853935,19.75638756256884,3.581099028672489,100.27077280282968,0.0
20,foods,0.2,2.0,10.0,1.7351667803512423,28.82828228726594,19.75638756256884,3.978998920747212,111.41196978092194,0.0
20,foods,0.25,2.5,10.0,1.9925621579161166,36.03535285908242,19.75638756256884,4.973748650934015,139.26496222615242,0.0
20,foods,0.3,3.0,10.0,2.249957535480991,43.2424234308989,19.75638756256884,5.968498381120818,167.1179546713829,0.0
20,foods,0.35,3.5,10.0,2.507352913045866,50.4494940027154,19.75638756256884,6.963248111307621,194.9709471166134,0.0
20,foods,0.4,4.0,10.0,2.76474829061074,57.65656457453188,19.75638756256884,7.957997841494424,222.82393956184387,0.0
20,foods,0.45,4.5,10.0,3.0221436681756138,64.86363514634836,19.75638756256884,8.952747571681227,250.67693200707436,0.0
20,foods,0.5,5.0,10.0,3.279539045740489,72.07070571816485,19.75638756256884,9.94749730186803,278.52992445230484,0.0
21,foods,0.005,0.05,10.0,9.173346650836919,7.7855712251088836,249.06813499832487,5.69558516908437,8.238430982083083,151.23795375227928
21,foods,0.01,0.1,10.0,9.451402766019381,15.571142450217767,249.06813499832487,5.989814847015909,16.476861964166165,151.23795375227928
21,foods,0.015,0.15,10.0,9.72945888120184,23.35671367532665,249.06813499832487,6.284044524947447,24.71529294624925,151.23795375227928
21,foods,0.02,0.2,10.0,10.0075149963843,31.142284900435534,249.06813499832487,6.578274202878986,32.95372392833233,151.23795375227928
21,foods,0.025,0.25,10.0,10.285571111566762,38.92785612554443,249.06813499832487,6.872503880810525,41.19215491041542,151.23795375227928
21,foods,0.03,0.3,10.0,10.56362722674922,46.7134273506533,249.06813499832487,7.166733558742064,49.4305858924985,151.23795375227928
21,foods,0.04,0.4,10.0,11.11973945711414,62.28456980087107,249.06813499832487,7.75519291460514,65.90744785666466,151.23795375227928
21,foods,0.05,0.5,10.0,11.675851687479062,77.85571225108886,249.06813499832487,8.343652270468217,82.38430982083084,151.23795375227928
21,foods,0.06,0.6,10.0,12.23196391784398,93.4268547013066,249.06813499832487,8.932111626331295,98.861171784997,151.23795375227928
21,foods,0.06999999999999999,0.7,10.0,12.7880761482089,108.99799715152434,249.06813499832487,9.520570982194373,115.33803374916315,151.23795375227928
21,foods,0.08,0.8,10.0,13.344188378573822,124.56913960174214,249.06813499832487,10.10903033805745,131.81489571332932,151.23795375227928
21,foods,0.09,0.9,10.0,13.90030060893874,140.1402820519599,249.06813499832487,10.697489693920527,148.29175767749547,151.23795375227928
21,foods,0.1,1.0,10.0,14.456412839303665,155.71142450217772,249.06813499832487,11.285949049783605,164.76861964166167,151.23795375227928
21,foods,0.12,1.2,10.0,15.568637300033503,186.8537094026132,249.06813499832487,12.46286776150976,197.722343569994,151.23795375227928
21,foods,0.13999999999999999,1.4,10.0,16.680861760763342,217.9959943030487,249.06813499832487,13.639786473235914,230.6760674983263,151.23795375227928
21,foods,0.16,1.6,10.0,17.793086221493184,249.13827920348427,249.06813499832487,14.81670518496207,263.62979142665864,151.23795375227928
21,foods,0.18,1.8,10.0,18.90531068222302,280.2805641039198,249.06813499832487,15.993623896688222,296.58351535499094,151.23795375227928
21,foods,0.2,2.0,10.0,20.01753514295287,311.42284900435544,249.06813499832487,17.17054260841438,329.53723928332334,151.23795375227928
21,foods,0.25,2.5,10.0,22.798096294777462,389.2785612554441,249.06813499832487,20.112839387729764,411.9215491041541,151.23795375227928
21,foods,0.3,3.0,10.0,25.578657446602076,467.1342735065332,249.06813499832487,23.055136167045152,494.305858924985,151.23795375227928
21,foods,0.35,3.5,10.0,28.35921859842667,544.9899857576219,249.06813499832487,25.997432946360536,576.6901687458158,151.23795375227928
21,foods,0.4,4.0,10.0,31.139779750251275,622.8456980087109,249.06813499832487,28.939729725675928,659.0744785666467,151.23795375227928
21,foods,0.45,4.5,10.0,33.920340902075864,700.7014102597994,249.06813499832487,31.88202650499131,741.4587883874774,151.23795375227928
21,foods,0.5,5.0,10.0,36.700902053900464,778.5571225108882,249.06813499832487,34.82432328430669,823.8430982083082,151.23795375227928
22,hobbies,0.005,0.05,10.0,1.8160205836581909,0.9311965127759988,49.91737982965335,0.10288370046764615,2.0049391143023976,0.8758044987916946
22,hobbies,0.01,0.1,10.0,1.8492776019716195,1.8623930255519976,49.91737982965335,0.17448866883558892,4.009878228604795,0.8758044987916946
22,hobbies,0.015,0.15,10.0,1.882534620285048,2.7935895383279954,49.91737982965335,0.24609363720353158,6.01481734290719,0.8758044987916946
22,hobbies,0.02,0.2,10.0,1.9157916385984766,3.724786051103995,49.91737982965335,0.31769860557147445,8.01975645720959,0.8758044987916946
22,hobbies,0.025,0.25,10.0,1.9490486569119052,4.655982563879991,49.91737982965335,0.3893035739394171,10.024695571511984,0.8758044987916946
22,hobbies,0.03,0.3,10.0,1.9823056752253336,5.587179076655991,49.91737982965335,0.4609085423073598,12.02963468581438,0.8758044987916946
22,hobbies,0.04,0.4,10.0,2.0488197118521905,7.44957210220799,49.91737982965335,0.6041184790432456,16.03951291441918,0.8758044987916946
22,hobbies,0.05,0.5,10.0,2.1153337484790478,9.311965127759983,49.91737982965335,0.7473284157791308,20.049391143023968,0.8758044987916946
22,hobbies,0.06,0.6,10.0,2.1818477851059046,11.174358153311982,49.91737982965335,0.8905383525150162,24.05926937162876,0.8758044987916946
22,hobbies,0.06999999999999999,0.7,10.0,2.248361821732762,13.036751178863986,49.91737982965335,1.0337482892509013,28.069147600233546,0.8758044987916946
22,hobbies,0.08,0.8,10.0,2.314875858359619,14.89914420441598,49.91737982965335,1.1769582259867877,32.07902582883836,0.8758044987916946
22,hobbies,0.09,0.9,10.0,2.381389894986476,16.761537229967978,49.91737982965335,1.320168162722673,36.088904057443145,0.8758044987916946
22,hobbies,0.1,1.0,10.0,2.4479039316133324,18.623930255519966,49.91737982965335,1.4633780994585581,40.098782286047935,0.8758044987916946
22,hobbies,0.12,1.2,10.0,2.580932004867047,22.348716306623963,49.91737982965335,1.749797972930329,48.11853874325752,0.8758044987916946
22,hobbies,0.13999999999999999,1.4,10.0,2.713960078120761,26.07350235772797,49.91737982965335,2.0362178464020997,56.13829520046709,0.8758044987916946
22,hobbies,0.16,1.6,10.0,2.8469881513744753,29.79828840883196,49.91737982965335,2.322637719873872,64.15805165767672,0.8758044987916946
22,hobbies,0.18,1.8,10.0,2.9800162246281894,33.523074459935955,49.91737982965335,2.6090575933456424,72.17780811488629,0.8758044987916946
22,hobbies,0.2,2.0,10.0,3.113044297881903,37.24786051103993,49.91737982965335,2.8954774668174132,80.19756457209587,0.8758044987916946
22,hobbies,0.25,2.5,10.0,3.445614481016188,46.55982563879992,49.91737982965335,3.611527150496841,100.24695571511985,0.8758044987916946
22,hobbies,0.3,3.0,10.0,3.7781846641504737,55.87179076655992,49.91737982965335,4.327576834176268,120.2963468581438,0.8758044987916946
22,hobbies,0.35,3.5,10.0,4.110754847284758,65.18375589431987,49.91737982965335,5.043626517855695,140.34573800116777,0.8758044987916946
22,hobbies,0.4,4.0,10.0,4.443325030419044,74.49572102207986,49.91737982965335,5.759676201535123,160.39512914419174,0.8758044987916946
22,hobbies,0.45,4.5,10.0,4.775895213553328,83.80768614983985,49.91737982965335,6.47572588521455,180.4445202872157,0.8758044987916946
22,hobbies,0.5,5.0,10.0,5.108465396687614,93.11965127759984,49.91737982965335,7.191775568893979,200.4939114302397,0.8758044987916946
23,foods,0.005,0.05,10.0,3.09751838777344,8.437259874263287,78.29325498339303,3.8425904903560877,8.2036759480834,99.38885778188705
23,foods,0.01,0.1,10.0,3.398849097568557,16.874519748526573,78.29325498339303,4.135578917073352,16.4073518961668,99.38885778188705
23,foods,0.015,0.15,10.0,3.700179807363674,25.31177962278985,78.29325498339303,4.428567343790617,24.61102784425021,99.38885778188705
23,foods,0.02,0.2,10.0,4.001510517158792,33.74903949705315,78.29325498339303,4.721555770507881,32.8147037923336,99.38885778188705
23,foods,0.025,0.25,10.0,4.302841226953909,42.18629937131642,78.29325498339303,5.0145441972251446,41.018379740417004,99.38885778188705
23,foods,0.03,0.3,10.0,4.604171936749026,50.6235592455797,78.29325498339303,5.307532623942409,49.22205568850042,99.38885778188705
23,foods,0.04,0.4,10.0,5.206833356339262,67.4980789941063,78.29325498339303,5.893509477376938,65.6294075846672,99.38885778188705
23,foods,0.05,0.5,10.0,5.809494775929496,84.37259874263285,78.29325498339303,6.479486330811467,82.03675948083401,99.38885778188705
23,foods,0.06,0.6,10.0,6.41215619551973,101.2471184911594,78.29325498339303,7.0654631842459965,98.44411137700084,99.38885778188705
23,foods,0.06999999999999999,0.7,10.0,7.014817615109964,118.12163823968598,78.29325498339303,7.651440037680523,114.85146327316758,99.38885778188705
23,foods,0.08,0.8,10.0,7.6174790347002,134.9961579882126,78.29325498339303,8.237416891115052,131.2588151693344,99.38885778188705
23,foods,0.09,0.9,10.0,8.220140454290433,151.87067773673914,78.29325498339303,8.82339374454958,147.6661670655012,99.38885778188705
23,foods,0.1,1.0,10.0,8.822801873880668,168.7451974852657,78.29325498339303,9.40937059798411,164.07351896166801,99.38885778188705
23,foods,0.12,1.2,10.0,10.028124713061136,202.4942369823188,78.29325498339303,10.581324304853169,196.88822275400167,99.38885778188705
23,foods,0.13999999999999999,1.4,10.0,11.233447552241605,236.24327647937196,78.29325498339303,11.753278011722221,229.70292654633516,99.38885778188705
23,foods,0.16,1.6,10.0,12.438770391422079,269.9923159764252,78.29325498339303,12.92523171859128,262.5176303386688,99.38885778188705
23,foods,0.18,1.8,10.0,13.644093230602547,303.7413554734783,78.29325498339303,14.097185425460339,295.3323341310024,99.38885778188705
23,foods,0.2,2.0,10.0,14.849416069783015,337.4903949705314,78.29325498339303,15.269139132329396,328.14703792333603,99.38885778188705
23,foods,0.25,2.5,10.0,17.86272316773419,421.86299371316437,78.29325498339303,18.199023399502035,410.18379740417,99.38885778188705
23,foods,0.3,3.0,10.0,20.876030265685362,506.2355924557971,78.29325498339303,21.12890766667468,492.22055688500404,99.38885778188705
23,foods,0.35,3.5,10.0,23.88933736363655,590.6081911984304,78.29325498339303,24.058791933847324,574.257316365838,99.38885778188705
23,foods,0.4,4.0,10.0,26.902644461587705,674.9807899410628,78.29325498339303,26.988676201019967,656.2940758466721,99.38885778188705
23,foods,0.45,4.5,10.0,29.91595155953888,759.3533886836956,78.29325498339303,29.918560468192613,738.3308353275061,99.38885778188705
23,foods,0.5,5.0,10.0,32.92925865749006,843.7259874263287,78.29325498339303,32.84844473536525,820.36759480834,99.38885778188705
24,hobbies,0.005,0.05,10.0,1.432072681567155,0.9088910168409484,39.18914406703939,0.8451021689522479,0.9743390996009111,22.68852163106203
24,hobbies,0.01,0.1,10.0,1.4645330750257604,1.8177820336818968,39.18914406703939,0.8798999939379948,1.9486781992018223,22.68852163106203
24,hobbies,0.015,0.15,10.0,1.4969934684843655,2.7266730505228436,39.18914406703939,0.9146978189237416,2.9230172988027325,22.68852163106203
24,hobbies,0.02,0.2,10.0,1.529453861942971,3.6355640673637937,39.18914406703939,0.9494956439094884,3.8973563984036446,22.68852163106203
24,hobbies,0.025,0.25,10.0,1.5619142554015764,4.54445508420474,39.18914406703939,0.9842934688952353,4.871695498004555,22.68852163106203
24,hobbies,0.03,0.3,10.0,1.5943746488601815,5.453346101045687,39.18914406703939,1.019091293880982,5.846034597605465,22.68852163106203
24,hobbies,0.04,0.4,10.0,1.6592954357773924,7.271128134727587,39.18914406703939,1.0886869438524758,7.794712796807289,22.68852163106203
24,hobbies,0.05,0.5,10.0,1.7242162226946027,9.08891016840948,39.18914406703939,1.1582825938239694,9.74339099600911,22.68852163106203
24,hobbies,0.06,0.6,10.0,1.7891370096118133,10.906692202091374,39.18914406703939,1.227878243795463,11.69206919521093,22.68852163106203
24,hobbies,0.06999999999999999,0.7,10.0,1.8540577965290237,12.724474235773274,39.18914406703939,1.2974738937669563,13.64074739441275,22.68852163106203
24,hobbies,0.08,0.8,10.0,1.9189785834462345,14.542256269455175,39.18914406703939,1.3670695437384504,15.589425593614578,22.68852163106203
24,hobbies,0.09,0.9,10.0,1.983899370363445,16.360038303137067,39.18914406703939,1.436665193709944,17.538103792816397,22.68852163106203
24,hobbies,0.1,1.0,10.0,2.0488201572806557,18.17782033681896,39.18914406703939,1.5062608436814375,19.48678199201822,22.68852163106203
24,hobbies,0.12,1.2,10.0,2.1786617311150764,21.81338440418275,39.18914406703939,1.6454521436244247,23.38413839042186,22.68852163106203
24,hobbies,0.13999999999999999,1.4,10.0,2.3085033049494976,25.448948471546547,39.18914406703939,1.7846434435674117,27.2814947888255,22.68852163106203
24,hobbies,0.16,1.6,10.0,2.4383448787839193,29.08451253891035,39.18914406703939,1.9238347435103995,31.178851187229156,22.68852163106203
24,hobbies,0.18,1.8,10.0,2.5681864526183404,32.720076606274134,39.18914406703939,2.0630260434533865,35.076207585632794,22.68852163106203
24,hobbies,0.2,2.0,10.0,2.698028026452761,36.35564067363792,39.18914406703939,2.202217343396374,38.97356398403644,22.68852163106203
24,hobbies,0.25,2.5,10.0,3.022631961038815,45.44455084204741,39.18914406703939,2.5501955932538425,48.71695498004555,22.68852163106203
24,hobbies,0.3,3.0,10.0,3.3472358956248667,54.53346101045688,39.18914406703939,2.898173843111311,58.46034597605466,22.68852163106203
24,hobbies,0.35,3.5,10.0,3.6718398302109208,63.62237117886639,39.18914406703939,3.246152092968779,68.20373697206378,22.68852163106203
24,hobbies,0.4,4.0,10.0,3.9964437647969726,72.71128134727584,39.18914406703939,3.5941303428262468,77.94712796807288,22.68852163106203
24,hobbies,0.45,4.5,10.0,4.321047699383026,81.80019151568534,39.18914406703939,3.942108592683715,87.69051896408199,22.68852163106203
24,hobbies,0.5,5.0,10.0,4.645651633969079,90.88910168409483,39.18914406703939,4.290086842541183,97.4339099600911,22.68852163106203
25,household,0.005,0.05,10.0,0.7175805166362267,0.3176669008106591,19.774587565003685,0.5074555461447003,2.184875310584903,12.023879981466706
25,household,0.01,0.1,10.0,0.7289257630937501,0.6353338016213183,19.774587565003685,0.5854868072370183,4.369750621169806,12.023879981466706
25,household,0.015,0.15,10.0,0.7402710095512736,0.9530007024319768,19.774587565003685,0.6635180683293361,6.554625931754706,12.023879981466706
25,household,0.02,0.2,10.0,0.7516162560087972,1.2706676032426365,19.774587565003685,0.7415493294216543,8.739501242339612,12.023879981466706
25,household,0.025,0.25,10.0,0.7629615024663207,1.5883345040532948,19.774587565003685,0.8195805905139721,10.924376552924514,12.023879981466706
25,household,0.03,0.3,10.0,0.7743067489238442,1.9060014048639535,19.774587565003685,0.89761185160629,13.109251863509412,12.023879981466706
25,household,0.04,0.4,10.0,0.7969972418388913,2.541335206485273,19.774587565003685,1.053674373790926,17.479002484679224,12.023879981466706
25,household,0.05,0.5,10.0,0.8196877347539384,3.1766690081065896,19.774587565003685,1.2097368959755619,21.848753105849028,12.023879981466706
25,household,0.06,0.6,10.0,0.8423782276689854,3.812002809727907,19.774587565003685,1.3657994181601976,26.218503727018824,12.023879981466706
25,household,0.06999999999999999,0.7,10.0,0.8650687205840326,4.447336611349229,19.774587565003685,1.521861940344834,30.588254348188638,12.023879981466706
25,household,0.08,0.8,10.0,0.8877592134990797,5.082670412970546,19.774587565003685,1.6779244625294698,34.95800496935845,12.023879981466706
25,household,0.09,0.9,10.0,0.9104497064141268,5.718004214591863,19.774587565003685,1.833986984714106,39.32775559052826,12.023879981466706
25,household,0.1,1.0,10.0,0.9331401993291737,6.353338016213179,19.774587565003685,1.9900495068987414,43.697506211698055,12.023879981466706
25,household,0.12,1.2,10.0,0.9785211851592679,7.624005619455814,19.774587565003685,2.302174551268013,52.43700745403765,12.023879981466706
25,household,0.13999999999999999,1.4,10.0,1.0239021709893623,8.894673222698458,19.774587565003685,2.614299595637285,61.176508696377276,12.023879981466706
25,household,0.16,1.6,10.0,1.0692831568194563,10.165340825941092,19.774587565003685,2.9264246400065574,69.9160099387169,12.023879981466706
25,household,0.18,1.8,10.0,1.1146641426495505,11.436008429183726,19.774587565003685,3.2385496843758297,78.65551118105653,12.023879981466706
25,household,0.2,2.0,10.0,1.1600451284796445,12.706676032426358,19.774587565003685,3.5506747287451006,87.39501242339611,12.023879981466706
25,household,0.25,2.5,10.0,1.2734975930548795,15.883345040532944,19.774587565003685,4.3309873396682805,109.24376552924514,12.023879981466706
25,household,0.3,3.0,10.0,1.3869500576301153,19.060014048639548,19.774587565003685,5.11129995059146,131.09251863509417,12.023879981466706
25,household,0.35,3.5,10.0,1.5004025222053505,22.236683056746134,19.774587565003685,5.8916125615146395,152.9412717409432,12.023879981466706
25,household,0.4,4.0,10.0,1.6138549867805858,25.413352064852717,19.774587565003685,6.671925172437819,174.79002484679222,12.023879981466706
25,household,0.45,4.5,10.0,1.727307451355821,28.5900210729593,19.774587565003685,7.4522377833609985,196.63877795264125,12.023879981466706
25,household,0.5,5.0,10.0,1.8407599159310561,31.76669008106589,19.774587565003685,8.232550394284178,218.48753105849028,12.023879981466706
26,hobbies,0.005,0.05,10.0,1.3037427882711228,2.5346472871751193,33.97015078441632,0.9730264641943255,2.637417160905898,24.607323836535215
26,hobbies,0.01,0.1,10.0,1.3942659056702342,5.069294574350239,33.97015078441632,1.067219934226679,5.274834321811796,24.607323836535215
26,hobbies,0.015,0.15,10.0,1.4847890230693455,7.603941861525357,33.97015078441632,1.1614134042590325,7.912251482717693,24.607323836535215
26,hobbies,0.02,0.2,10.0,1.575312140468457,10.138589148700477,33.97015078441632,1.255606874291386,10.549668643623592,24.607323836535215
26,hobbies,0.025,0.25,10.0,1.6658352578675684,12.673236435875596,33.97015078441632,1.3498003443237394,13.187085804529488,24.607323836535215
26,hobbies,0.03,0.3,10.0,1.7563583752666798,15.207883723050713,33.97015078441632,1.4439938143560929,15.824502965435386,24.607323836535215
26,hobbies,0.04,0.4,10.0,1.9374046100649025,20.277178297400955,33.97015078441632,1.6323807544207998,21.099337287247184,24.607323836535215
26,hobbies,0.05,0.5,10.0,2.1184508448631254,25.346472871751192,33.97015078441632,1.820767694485507,26.374171609058976,24.607323836535215
26,hobbies,0.06,0.6,10.0,2.299497079661348,30.415767446101427,33.97015078441632,2.009154634550214,31.64900593087077,24.607323836535215
26,hobbies,0.06999999999999999,0.7,10.0,2.4805433144595708,35.48506202045167,33.97015078441632,2.1975415746149207,36.92384025268256,24.607323836535215
26,hobbies,0.08,0.8,10.0,2.6615895492577937,40.55435659480191,33.97015078441632,2.3859285146796276,42.19867457449437,24.607323836535215
26,hobbies,0.09,0.9,10.0,2.8426357840560166,45.62365116915215,33.97015078441632,2.5743154547443345,47.473508896306164,24.607323836535215
26,hobbies,0.1,1.0,10.0,3.023682018854239,50.692945743502385,33.97015078441632,2.762702394809042,52.74834321811795,24.607323836535215
26,hobbies,0.12,1.2,10.0,3.385774488450685,60.83153489220285,33.97015078441632,3.1394762749384557,63.29801186174154,24.607323836535215
26,hobbies,0.13999999999999999,1.4,10.0,3.7478669580471307,70.97012404090334,33.97015078441632,3.516250155067869,73.84768050536512,24.607323836535215
26,hobbies,0.16,1.6,10.0,4.1099594276435765,81.10871318960382,33.97015078441632,3.8930240351972842,84.39734914898874,24.607323836535215
26,hobbies,0.18,1.8,10.0,4.472051897240022,91.2473023383043,33.97015078441632,4.269797915326698,94.94701779261233,24.607323836535215
26,hobbies,0.2,2.0,10.0,4.834144366836467,101.38589148700477,33.97015078441632,4.646571795456111,105.4966864362359,24.607323836535215
26,hobbies,0.25,2.5,10.0,5.739375540827583,126.73236435875602,33.97015078441632,5.588506495779646,131.87085804529488,24.607323836535215
26,hobbies,0.3,3.0,10.0,6.6446067148186945,152.07883723050713,33.97015078441632,6.530441196103181,158.24502965435386,24.607323836535215
26,hobbies,0.35,3.5,10.0,7.549837888809812,177.4253101022584,33.97015078441632,7.472375896426716,184.61920126341283,24.607323836535215
26,hobbies,0.4,4.0,10.0,8.455069062800924,202.77178297400954,33.97015078441632,8.414310596750251,210.9933728724718,24.607323836535215
26,hobbies,0.45,4.5,10.0,9.36030023679204,228.11825584576079,33.97015078441632,9.356245297073785,237.36754448153079,24.607323836535215
26,hobbies,0.5,5.0,10.0,10.265531410783154,253.46472871751203,33.97015078441632,10.298179997397321,263.74171609058976,24.607323836535215
27,household,0.005,0.05,10.0,17.12705825688186,18.7939857034166,460.7636454892755,14.50478882704462,19.753998827934268,386.38008832931513
27,household,0.01,0.1,10.0,17.798272032003883,37.5879714068332,460.7636454892755,15.210288785185131,39.507997655868536,386.38008832931513
27,household,0.015,0.15,10.0,18.469485807125903,56.38195711024981,460.7636454892755,15.91578874332564,59.261996483802804,386.38008832931513
27,household,0.02,0.2,10.0,19.140699582247926,75.1759428136664,460.7636454892755,16.62128870146615,79.01599531173707,386.38008832931513
27,household,0.025,0.25,10.0,19.811913357369946,93.96992851708298,460.7636454892755,17.32678865960666,98.76999413967133,386.38008832931513
27,household,0.03,0.3,10.0,20.48312713249197,112.76391422049961,460.7636454892755,18.032288617747167,118.52399296760561,386.38008832931513
27,household,0.04,0.4,10.0,21.82555468273601,150.3518856273328,460.7636454892755,19.443288534028188,158.03199062347414,386.38008832931513
27,household,0.05,0.5,10.0,23.16798223298005,187.93985703416595,460.7636454892755,20.85428845030921,197.53998827934265,386.38008832931513
27,household,0.06,0.6,10.0,24.510409783224098,225.52782844099923,460.7636454892755,22.265288366590227,237.04798593521122,386.38008832931513
27,household,0.06999999999999999,0.7,10.0,25.852837333468138,263.1157998478324,460.7636454892755,23.676288282871244,276.5559835910797,386.38008832931513
27,household,0.08,0.8,10.0,27.195264883712184,300.7037712546656,460.7636454892755,25.087288199152265,316.0639812469483,386.38008832931513
27,household,0.09,0.9,10.0,28.53769243395623,338.29174266149886,460.7636454892755,26.498288115433287,355.57197890281685,386.38008832931513
27,household,0.1,1.0,10.0,29.880119984200267,375.8797140683319,460.7636454892755,27.909288031714304,395.0799765586853,386.38008832931513
27,household,0.12,1.2,10.0,32.564975084688356,451.05565688199846,460.7636454892755,30.73128786427634,474.09597187042243,386.38008832931513
27,household,0.13999999999999999,1.4,10.0,35.24983018517644,526.2315996956648,460.7636454892755,33.553287696838375,553.1119671821594,386.38008832931513
27,household,0.16,1.6,10.0,37.93468528566452,601.4075425093312,460.7636454892755,36.37528752940042,632.1279624938966,386.38008832931513
27,household,0.18,1.8,10.0,40.619540386152615,676.5834853229977,460.7636454892755,39.19728736196246,711.1439578056337,386.38008832931513
27,household,0.2,2.0,10.0,43.30439548664069,751.7594281366638,460.7636454892755,42.019287194524495,790.1599531173706,386.38008832931513
27,household,0.25,2.5,10.0,50.016533237860926,939.6992851708305,460.7636454892755,49.074286775929586,987.6999413967134,386.38008832931513
27,household,0.3,3.0,10.0,56.72867098908114,1127.6391422049962,460.7636454892755,56.12928635733469,1185.2399296760561,386.38008832931513
27,household,0.35,3.5,10.0,63.440808740301335,1315.578999239162,460.7636454892755,63.18428593873978,1382.7799179553986,386.38008832931513
27,household,0.4,4.0,10.0,70.15294649152155,1503.5188562733276,460.7636454892755,70.23928552014488,1580.3199062347412,386.38008832931513
27,household,0.45,4.5,10.0,76.86508424274176,1691.4587133074936,460.7636454892755,77.29428510154996,1777.859894514084,386.38008832931513
27,household,0.5,5.0,10.0,83.57722199396201,1879.398570341661,460.7636454892755,84.34928468295506,1975.3998827934267,386.38008832931513
28,household,0.005,0.05,10.0,10.305594609352964,9.494597839750329,279.06205122213265,3.0113158474011077,12.512966969609254,71.80387675762177
28,household,0.01,0.1,10.0,10.644687389344046,18.989195679500657,279.06205122213265,3.4582075248871527,25.025933939218508,71.80387675762177
28,household,0.015,0.15,10.0,10.98378016933513,28.483793519250984,279.06205122213265,3.9050992023731976,37.53890090882776,71.80387675762177
28,household,0.02,0.2,10.0,11.322872949326213,37.978391359001314,279.06205122213265,4.351990879859242,50.051867878437015,71.80387675762177
28,household,0.025,0.25,10.0,11.661965729317297,47.472989198751655,279.06205122213265,4.798882557345288,62.564834848046296,71.80387675762177
28,household,0.03,0.3,10.0,12.001058509308379,56.96758703850197,279.06205122213265,5.245774234831332,75.07780181765553,71.80387675762177
28,household,0.04,0.4,10.0,12.679244069290545,75.95678271800263,279.06205122213265,6.139557589803421,100.10373575687403,71.80387675762177
28,household,0.05,0.5,10.0,13.357429629272714,94.94597839750331,279.06205122213265,7.033340944775513,125.12966969609259,71.80387675762177
28,household,0.06,0.6,10.0,14.035615189254878,113.93517407700394,279.06205122213265,7.927124299747601,150.15560363531105,71.80387675762177
28,household,0.06999999999999999,0.7,10.0,14.713800749237047,132.9243697565046,279.06205122213265,8.820907654719694,175.18153757452964,71.80387675762177
28,household,0.08,0.8,10.0,15.391986309219211,151.91356543600526,279.06205122213265,9.714691009691778,200.20747151374806,71.80387675762177
28,household,0.09,0.9,10.0,16.070171869201378,170.90276111550597,279.06205122213265,10.608474364663872,225.2334054529666,71.80387675762177
28,household,0.1,1.0,10.0,16.748357429183546,189.89195679500662,279.06205122213265,11.502257719635963,250.25933939218518,71.80387675762177
28,household,0.12,1.2,10.0,18.104728549147875,227.87034815400787,279.06205122213265,13.289824429580138,300.3112072706221,71.80387675762177
28,household,0.13999999999999999,1.4,10.0,19.46109966911221,265.8487395130092,279.06205122213265,15.077391139524323,350.3630751490593,71.80387675762177
28,household,0.16,1.6,10.0,20.81747078907654,303.8271308720105,279.06205122213265,16.864957849468496,400.4149430274961,71.80387675762177
28,household,0.18,1.8,10.0,22.173841909040878,341.80552223101193,279.06205122213265,18.65252455941268,450.4668109059332,71.80387675762177
28,household,0.2,2.0,10.0,23.53021302900521,379.78391359001324,279.06205122213265,20.440091269356863,500.51867878437037,71.80387675762177
28,household,0.25,2.5,10.0,26.92114082891604,474.72989198751645,279.06205122213265,24.90900804421731,625.6483484804629,71.80387675762177
28,household,0.3,3.0,10.0,30.31206862882687,569.6758703850198,279.06205122213265,29.377924819077755,750.7780181765554,71.80387675762177
28,household,0.35,3.5,10.0,33.7029964287377,664.6218487825229,279.06205122213265,33.84684159393821,875.907687872648,71.80387675762177
28,household,0.4,4.0,10.0,37.09392422864854,759.5678271800265,279.06205122213265,38.31575836879866,1001.0373575687407,71.80387675762177
28,household,0.45,4.5,10.0,40.48485202855935,854.5138055775292,279.06205122213265,42.784675143659115,1126.1670272648335,71.80387675762177
28,household,0.5,5.0,10.0,43.87577982847019,949.4597839750329,279.06205122213265,47.253591918519554,1251.2966969609258,71.80387675762177
29,foods,0.005,0.05,10.0,0.6508813972836679,3.5632448726522705,14.661434251290428,0.8544124209455081,3.417345207929612,20.506202578544617
29,foods,0.01,0.1,10.0,0.7781401427355347,7.126489745304541,14.661434251290428,0.9764604640858515,6.834690415859224,20.506202578544617
29,foods,0.015,0.15,10.0,0.9053988881874011,10.689734617956805,14.661434251290428,1.0985085072261946,10.252035623788831,20.506202578544617
29,foods,0.02,0.2,10.0,1.032657633639268,14.252979490609082,14.661434251290428,1.220556550366538,13.669380831718447,20.506202578544617
29,foods,0.025,0.25,10.0,1.1599163790911349,17.81622436326135,14.661434251290428,1.342604593506881,17.086726039648056,20.506202578544617
29,foods,0.03,0.3,10.0,1.2871751245430014,21.37946923591361,14.661434251290428,1.4646526366472243,20.504071247577663,20.506202578544617
29,foods,0.04,0.4,10.0,1.5416926154467354,28.505958981218164,14.661434251290428,1.7087487229279112,27.338761663436895,20.506202578544617
29,foods,0.05,0.5,10.0,1.796210106350469,35.6324487265227,14.661434251290428,1.9528448092085975,34.17345207929611,20.506202578544617
29,foods,0.06,0.6,10.0,2.050727597254202,42.75893847182722,14.661434251290428,2.1969408954892837,41.008142495155326,20.506202578544617
29,foods,0.06999999999999999,0.7,10.0,2.3052450881579363,49.885428217131796,14.661434251290428,2.4410369817699697,47.84283291101455,20.506202578544617
29,foods,0.08,0.8,10.0,2.55976257906167,57.01191796243633,14.661434251290428,2.6851330680506575,54.67752332687379,20.506202578544617
29,foods,0.09,0.9,10.0,2.814280069965404,64.13840770774088,14.661434251290428,2.929229154331343,61.51221374273299,20.506202578544617
29,foods,0.1,1.0,10.0,3.068797560869137,71.2648974530454,14.661434251290428,3.17332524061203,68.34690415859222,20.506202578544617
29,foods,0.12,1.2,10.0,3.5778325426766027,85.51787694365444,14.661434251290428,3.6615174131734025,82.01628499031065,20.506202578544617
29,foods,0.13999999999999999,1.4,10.0,4.086867524484072,99.77085643426359,14.661434251290428,4.149709585734775,95.6856658220291,20.506202578544617
29,foods,0.16,1.6,10.0,4.595902506291538,114.02383592487266,14.661434251290428,4.637901758296151,109.35504665374758,20.506202578544617
29,foods,0.18,1.8,10.0,5.104937488099006,128.27681541548176,14.661434251290428,5.126093930857522,123.02442748546598,20.506202578544617
29,foods,0.2,2.0,10.0,5.613972469906472,142.5297949060908,14.661434251290428,5.614286103418896,136.69380831718445,20.506202578544617
29,foods,0.25,2.5,10.0,6.886559924425141,178.16224363261352,14.661434251290428,6.834766534822328,170.86726039648056,20.506202578544617
29,foods,0.3,3.0,10.0,8.15914737894381,213.79469235913626,14.661434251290428,8.05524696622576,205.04071247577664,20.506202578544617
29,foods,0.35,3.5,10.0,9.43173483346248,249.427141085659,14.661434251290428,9.275727397629193,239.21416455507278,20.506202578544617
29,foods,0.4,4.0,10.0,10.704322287981144,285.0595898121816,14.661434251290428,10.496207829032626,273.3876166343689,20.506202578544617
29,foods,0.45,4.5,10.0,11.976909742499814,320.69203853870437,14.661434251290428,11.716688260436058,307.561068713665,20.506202578544617
29,foods,0.5,5.0,10.0,13.249497197018481,356.32448726522705,14.661434251290428,12.93716869183949,341.7345207929611,20.506202578544617
30,household,0.005,0.05,10.0,3.0612180411158607,1.1528562898512509,84.56124886139284,1.4882524344271852,1.4173432610929009,40.253724902868285
30,household,0.01,0.1,10.0,3.1023914800391195,2.3057125797025018,84.56124886139284,1.5388718366090746,2.8346865221858017,40.253724902868285
30,household,0.015,0.15,10.0,3.1435649189623787,3.4585688695537526,84.56124886139284,1.5894912387909639,4.252029783278702,40.253724902868285
30,household,0.02,0.2,10.0,3.1847383578856374,4.6114251594050035,84.56124886139284,1.6401106409728532,5.6693730443716035,40.253724902868285
30,household,0.025,0.25,10.0,3.2259117968088966,5.764281449256254,84.56124886139284,1.6907300431547425,7.086716305464504,40.253724902868285
30,household,0.03,0.3,10.0,3.267085235732155,6.917137739107505,84.56124886139284,1.7413494453366316,8.504059566557403,40.253724902868285
30,household,0.04,0.4,10.0,3.349432113578673,9.222850318810007,84.56124886139284,1.8425882497004105,11.338746088743207,40.253724902868285
30,household,0.05,0.5,10.0,3.431778991425191,11.528562898512508,84.56124886139284,1.943827054064189,14.173432610929009,40.253724902868285
30,household,0.06,0.6,10.0,3.514125869271709,13.83427547821501,84.56124886139284,2.0450658584279675,17.008119133114807,40.253724902868285
30,household,0.06999999999999999,0.7,10.0,3.5964727471182267,16.13998805791751,84.56124886139284,2.1463046627917466,19.842805655300616,40.253724902868285
30,household,0.08,0.8,10.0,3.6788196249647447,18.445700637620014,84.56124886139284,2.2475434671555248,22.677492177486414,40.253724902868285
30,household,0.09,0.9,10.0,3.7611665028112626,20.75141321732251,84.56124886139284,2.348782271519304,25.51217869967222,40.253724902868285
30,household,0.1,1.0,10.0,3.84351338065778,23.057125797025016,84.56124886139284,2.450021075883082,28.346865221858017,40.253724902868285
30,household,0.12,1.2,10.0,4.0082071363508165,27.66855095643002,84.56124886139284,2.6524986846106393,34.016238266229614,40.253724902868285
30,household,0.13999999999999999,1.4,10.0,4.1729008920438515,32.27997611583502,84.56124886139284,2.854976293338197,39.68561131060123,40.253724902868285
30,household,0.16,1.6,10.0,4.337594647736888,36.89140127524003,84.56124886139284,3.057453902065754,45.35498435497283,40.253724902868285
30,household,0.18,1.8,10.0,4.502288403429923,41.50282643464502,84.56124886139284,3.2599315107933116,51.02435739934444,40.253724902868285
30,household,0.2,2.0,10.0,4.66698215912296,46.11425159405003,84.56124886139284,3.4624091195208684,56.693730443716035,40.253724902868285
30,household,0.25,2.5,10.0,5.078716548355549,57.64281449256254,84.56124886139284,3.9686031413397616,70.86716305464503,40.253724902868285
30,household,0.3,3.0,10.0,5.490450937588139,69.17137739107505,84.56124886139284,4.474797163158654,85.04059566557405,40.253724902868285
30,household,0.35,3.5,10.0,5.902185326820728,80.69994028958754,84.56124886139284,4.980991184977548,99.21402827650306,40.253724902868285
30,household,0.4,4.0,10.0,6.313919716053318,92.22850318810006,84.56124886139284,5.4871852067964415,113.38746088743207,40.253724902868285
30,household,0.45,4.5,10.0,6.725654105285908,103.75706608661258,84.56124886139284,5.993379228615335,127.56089349836108,40.253724902868285
30,household,0.5,5.0,10.0,7.137388494518498,115.28562898512509,84.56124886139284,6.499573250434226,141.73432610929007,40.253724902868285
31,foods,0.005,0.05,10.0,2.209176610794263,2.0798307331713466,59.77711436906801,2.1472512386772515,2.355742812994866,57.767291869968176
31,foods,0.01,0.1,10.0,2.2834562798360962,4.159661466342693,59.77711436906801,2.231384910569925,4.711485625989732,57.767291869968176
31,foods,0.015,0.15,10.0,2.3577359488779304,6.239492199514043,59.77711436906801,2.315518582462599,7.067228438984602,57.767291869968176
31,foods,0.02,0.2,10.0,2.432015617919764,8.319322932685386,59.77711436906801,2.399652254355273,9.422971251979464,57.767291869968176
31,foods,0.025,0.25,10.0,2.506295286961598,10.399153665856737,59.77711436906801,2.483785926247947,11.778714064974336,57.767291869968176
31,foods,0.03,0.3,10.0,2.580574956003432,12.478984399028086,59.77711436906801,2.5679195981406204,14.134456877969203,57.767291869968176
31,foods,0.04,0.4,10.0,2.7291342940870993,16.638645865370773,59.77711436906801,2.736186941925968,18.845942503958927,57.767291869968176
31,foods,0.05,0.5,10.0,2.877693632170767,20.798307331713474,59.77711436906801,2.9044542857113163,23.557428129948672,57.767291869968176
31,foods,0.06,0.6,10.0,3.026252970254435,24.95796879805617,59.77711436906801,3.0727216294966633,28.268913755938406,57.767291869968176
31,foods,0.06999999999999999,0.7,10.0,3.1748123083381024,29.11763026439886,59.77711436906801,3.2409889732820107,32.98039938192813,57.767291869968176
31,foods,0.08,0.8,10.0,3.3233716464217697,33.277291730741545,59.77711436906801,3.4092563170673578,37.691885007917854,57.767291869968176
31,foods,0.09,0.9,10.0,3.471930984505438,37.43695319708426,59.77711436906801,3.577523660852706,42.403370633907606,57.767291869968176
31,foods,0.1,1.0,10.0,3.620490322589106,41.59661466342695,59.77711436906801,3.7457910046380545,47.114856259897344,57.767291869968176
31,foods,0.12,1.2,10.0,3.9176089987564415,49.91593759611234,59.77711436906801,4.08232569220875,56.53782751187681,57.767291869968176
31,foods,0.13999999999999999,1.4,10.0,4.214727674923776,58.23526052879772,59.77711436906801,4.418860379779444,65.96079876385626,57.767291869968176
31,foods,0.16,1.6,10.0,4.51184635109111,66.55458346148309,59.77711436906801,4.755395067350138,75.38377001583571,57.767291869968176
31,foods,0.18,1.8,10.0,4.808965027258447,74.87390639416851,59.77711436906801,5.091929754920835,84.80674126781521,57.767291869968176
31,foods,0.2,2.0,10.0,5.106083703425782,83.1932293268539,59.77711436906801,5.428464442491531,94.22971251979469,57.767291869968176
31,foods,0.25,2.5,10.0,5.848880393844121,103.99153665856738,59.77711436906801,6.26980116141827,117.78714064974336,57.767291869968176
31,foods,0.3,3.0,10.0,6.591677084262458,124.78984399028081,59.77711436906801,7.111137880345008,141.34456877969205,57.767291869968176
31,foods,0.35,3.5,10.0,7.334473774680798,145.58815132199433,59.77711436906801,7.9524745992717465,164.90199690964073,57.767291869968176
31,foods,0.4,4.0,10.0,8.077270465099136,166.3864586537078,59.77711436906801,8.793811318198484,188.45942503958938,57.767291869968176
31,foods,0.45,4.5,10.0,8.820067155517473,187.18476598542122,59.77711436906801,9.635148037125223,212.01685316953805,57.767291869968176
31,foods,0.5,5.0,10.0,9.562863845935812,207.98307331713477,59.77711436906801,10.476484756051962,235.57428129948673,57.767291869968176
32,hobbies,0.005,0.05,10.0,3.1639635570887514,4.242914463528711,84.34806513495633,0.29433192067912645,5.044252923130989,3.197040855884552
32,hobbies,0.01,0.1,10.0,3.3154962165004913,8.485828927057423,84.34806513495633,0.4744838107909475,10.088505846261977,3.197040855884552
32,hobbies,0.015,0.15,10.0,3.4670288759122307,12.728743390586134,84.34806513495633,0.6546357009027683,15.13275876939296,3.197040855884552
32,hobbies,0.02,0.2,10.0,3.6185615353239706,16.971657854114845,84.34806513495633,0.8347875910145895,20.177011692523955,3.197040855884552
32,hobbies,0.025,0.25,10.0,3.770094194735711,21.21457231764357,84.34806513495633,1.0149394811264105,25.221264615654942,3.197040855884552
32,hobbies,0.03,0.3,10.0,3.92162685414745,25.457486781172268,84.34806513495633,1.1950913712382312,30.26551753878592,3.197040855884552
32,hobbies,0.04,0.4,10.0,4.224692172970929,33.94331570822969,84.34806513495633,1.5553951514618736,40.35402338504791,3.197040855884552
32,hobbies,0.05,0.5,10.0,4.52775749179441,42.42914463528714,84.34806513495633,1.9156989316855155,50.442529231309884,3.197040855884552
32,hobbies,0.06,0.6,10.0,4.830822810617888,50.914973562344535,84.34806513495633,2.276002711909157,60.53103507757184,3.197040855884552
32,hobbies,0.06999999999999999,0.7,10.0,5.133888129441368,59.40080248940197,84.34806513495633,2.636306492132799,70.61954092383382,3.197040855884552
32,hobbies,0.08,0.8,10.0,5.4369534482648465,67.88663141645938,84.34806513495633,2.996610272356442,80.70804677009582,3.197040855884552
32,hobbies,0.09,0.9,10.0,5.740018767088328,76.37246034351683,84.34806513495633,3.356914052580083,90.79655261635777,3.197040855884552
32,hobbies,0.1,1.0,10.0,6.043084085911807,84.85828927057428,84.34806513495633,3.7172178328037258,100.88505846261977,3.197040855884552
32,hobbies,0.12,1.2,10.0,6.649214723558765,101.82994712468907,84.34806513495633,4.437825393251009,121.06207015514369,3.197040855884552
32,hobbies,0.13999999999999999,1.4,10.0,7.255345361205724,118.80160497880394,84.34806513495633,5.158432953698293,141.23908184766765,3.197040855884552
32,hobbies,0.16,1.6,10.0,7.861475998852682,135.77326283291876,84.34806513495633,5.879040514145578,161.41609354019164,3.197040855884552
32,hobbies,0.18,1.8,10.0,8.467606636499642,152.74492068703367,84.34806513495633,6.599648074592861,181.59310523271554,3.197040855884552
32,hobbies,0.2,2.0,10.0,9.073737274146604,169.71657854114855,84.34806513495633,7.320255635040146,201.77011692523953,3.197040855884552
32,hobbies,0.25,2.5,10.0,10.589063868264,212.14572317643567,84.34806513495633,9.121774536158357,252.21264615654943,3.197040855884552
32,hobbies,0.3,3.0,10.0,12.104390462381398,254.5748678117228,84.34806513495633,10.923293437276566,302.6551753878593,3.197040855884552
32,hobbies,0.35,3.5,10.0,13.619717056498786,297.00401244700964,84.34806513495633,12.724812338394779,353.09770461916924,3.197040855884552
32,hobbies,0.4,4.0,10.0,15.135043650616195,339.4331570822971,84.34806513495633,14.526331239512986,403.54023385047907,3.197040855884552
32,hobbies,0.45,4.5,10.0,16.65037024473358,381.86230171758393,84.34806513495633,16.327850140631195,453.98276308178896,3.197040855884552
32,hobbies,0.5,5.0,10.0,18.165696838850987,424.29144635287133,84.34806513495633,18.129369041749406,504.42529231309885,3.197040855884552
33,foods,0.005,0.05,10.0,5.563904479463943,4.678505583390359,151.11081984160006,0.5373375996947288,15.045452791452407,0.0
33,foods,0.01,0.1,10.0,5.730993964585028,9.357011166780717,151.11081984160006,1.0746751993894577,30.090905582904814,0.0
33,foods,0.015,0.15,10.0,5.898083449706112,14.03551675017108,151.11081984160006,1.6120127990841862,45.136358374357215,0.0
33,foods,0.02,0.2,10.0,6.0651729348271965,18.714022333561434,151.11081984160006,2.1493503987789153,60.18181116580963,0.0
33,foods,0.025,0.25,10.0,6.23226241994828,23.392527916951796,151.11081984160006,2.6866879984736443,75.22726395726204,0.0
33,foods,0.03,0.3,10.0,6.3993519050693655,28.07103350034216,151.11081984160006,3.2240255981683723,90.27271674871443,0.0
33,foods,0.04,0.4,10.0,6.733530875311533,37.42804466712287,151.11081984160006,4.298700797557831,120.36362233161925,0.0
33,foods,0.05,0.5,10.0,7.0677098455537015,46.78505583390359,151.11081984160006,5.3733759969472885,150.45452791452408,0.0
33,foods,0.06,0.6,10.0,7.401888815795871,56.14206700068432,151.11081984160006,6.448051196336745,180.54543349742886,0.0
33,foods,0.06999999999999999,0.7,10.0,7.736067786038039,65.49907816746503,151.11081984160006,7.522726395726203,210.6363390803337,0.0
33,foods,0.08,0.8,10.0,8.070246756280207,74.85608933424574,151.11081984160006,8.597401595115661,240.7272446632385,0.0
33,foods,0.09,0.9,10.0,8.404425726522376,84.21310050102647,151.11081984160006,9.67207679450512,270.8181502461434,0.0
33,foods,0.1,1.0,10.0,8.738604696764543,93.57011166780718,151.11081984160006,10.746751993894577,300.90905582904816,0.0
33,foods,0.12,1.2,10.0,9.406962637248881,112.28413400136864,151.11081984160006,12.89610239267349,361.0908669948577,0.0
33,foods,0.13999999999999999,1.4,10.0,10.075320577733219,130.99815633493006,151.11081984160006,15.045452791452407,421.2726781606674,0.0
33,foods,0.16,1.6,10.0,10.743678518217555,149.71217866849148,151.11081984160006,17.194803190231323,481.454489326477,0.0
33,foods,0.18,1.8,10.0,11.412036458701893,168.42620100205295,151.11081984160006,19.34415358901024,541.6363004922868,0.0
33,foods,0.2,2.0,10.0,12.08039439918623,187.14022333561437,151.11081984160006,21.493503987789154,601.8181116580963,0.0
33,foods,0.25,2.5,10.0,13.751289250397068,233.9252791695179,151.11081984160006,26.866879984736443,752.2726395726204,0.0
33,foods,0.3,3.0,10.0,15.422184101607916,280.7103350034216,151.11081984160006,32.24025598168373,902.7271674871445,0.0
33,foods,0.35,3.5,10.0,17.09307895281876,327.4953908373252,151.11081984160006,37.61363197863102,1053.1816954016685,0.0
33,foods,0.4,4.0,10.0,18.7639738040296,374.28044667122873,151.11081984160006,42.98700797557831,1203.6362233161926,0.0
33,foods,0.45,4.5,10.0,20.434868655240443,421.06550250513226,151.11081984160006,48.3603839725256,1354.0907512307167,0.0
33,foods,0.5,5.0,10.0,22.10576350645128,467.8505583390358,151.11081984160006,53.733759969472885,1504.5452791452408,0.0
34,hobbies,0.005,0.05,10.0,3.651995180676535,2.7514861188453588,99.50437894009761,2.2071293440248274,3.530835112929346,58.268786519765825
34,hobbies,0.01,0.1,10.0,3.7502625420638687,5.5029722376907175,99.50437894009761,2.3332305980580186,7.061670225858692,58.268786519765825
34,hobbies,0.015,0.15,10.0,3.8485299034512033,8.254458356536077,99.50437894009761,2.4593318520912093,10.592505338788035,58.268786519765825
34,hobbies,0.02,0.2,10.0,3.9467972648385374,11.005944475381435,99.50437894009761,2.5854331061244005,14.123340451717384,58.268786519765825
34,hobbies,0.025,0.25,10.0,4.045064626225872,13.757430594226797,99.50437894009761,2.7115343601575908,17.654175564646724,58.268786519765825
34,hobbies,0.03,0.3,10.0,4.143331987613206,16.508916713072153,99.50437894009761,2.837635614190782,21.18501067757607,58.268786519765825
34,hobbies,0.04,0.4,10.0,4.3398667103878745,22.01188895076287,99.50437894009761,3.089838122257164,28.24668090343477,58.268786519765825
34,hobbies,0.05,0.5,10.0,4.536401433162543,27.514861188453594,99.50437894009761,3.3420406303235453,35.30835112929345,58.268786519765825
34,hobbies,0.06,0.6,10.0,4.732936155937211,33.01783342614431,99.50437894009761,3.5942431383899276,42.37002135515214,58.268786519765825
34,hobbies,0.06999999999999999,0.7,10.0,4.9294708787118795,38.52080566383501,99.50437894009761,3.846445646456309,49.43169158101082,58.268786519765825
34,hobbies,0.08,0.8,10.0,5.126005601486548,44.02377790152574,99.50437894009761,4.098648154522691,56.49336180686954,58.268786519765825
34,hobbies,0.09,0.9,10.0,5.322540324261218,49.52675013921648,99.50437894009761,4.350850662589073,63.555032032728214,58.268786519765825
34,hobbies,0.1,1.0,10.0,5.519075047035885,55.02972237690719,99.50437894009761,4.603053170655455,70.6167022585869,58.268786519765825
34,hobbies,0.12,1.2,10.0,5.912144492585222,66.03566685228861,99.50437894009761,5.107458186788217,84.74004271030428,58.268786519765825
34,hobbies,0.13999999999999999,1.4,10.0,6.305213938134559,77.04161132767003,99.50437894009761,5.61186320292098,98.86338316202163,58.268786519765825
34,hobbies,0.16,1.6,10.0,6.698283383683896,88.04755580305148,99.50437894009761,6.1162682190537465,112.98672361373907,58.268786519765825
34,hobbies,0.18,1.8,10.0,7.091352829233235,99.05350027843296,99.50437894009761,6.620673235186509,127.11006406545643,58.268786519765825
34,hobbies,0.2,2.0,10.0,7.484422274782571,110.05944475381438,99.50437894009761,7.125078251319272,141.2334045171738,58.268786519765825
34,hobbies,0.25,2.5,10.0,8.467095888655912,137.57430594226793,99.50437894009761,8.386090791651181,176.54175564646724,58.268786519765825
34,hobbies,0.3,3.0,10.0,9.449769502529255,165.08916713072156,99.50437894009761,9.64710333198309,211.8501067757607,58.268786519765825
34,hobbies,0.35,3.5,10.0,10.432443116402599,192.60402831917517,99.50437894009761,10.908115872314998,247.1584579050541,58.268786519765825
34,hobbies,0.4,4.0,10.0,11.41511673027594,220.11888950762875,99.50437894009761,12.169128412646907,282.4668090343476,58.268786519765825
34,hobbies,0.45,4.5,10.0,12.397790344149282,247.63375069608227,99.50437894009761,13.430140952978816,317.775160163641,58.268786519765825
34,hobbies,0.5,5.0,10.0,13.380463958022622,275.14861188453585,99.50437894009761,14.691153493310724,353.0835112929345,58.268786519765825
35,hobbies,0.005,0.05,10.0,4.249554951700334,4.55506443397762,114.43247421363175,1.1667845059718405,4.900355881452559,27.769610285758972
35,hobbies,0.01,0.1,10.0,4.4122358243423925,9.11012886795524,114.43247421363175,1.3417972160237175,9.800711762905118,27.769610285758972
35,hobbies,0.015,0.15,10.0,4.574916696984451,13.665193301932854,114.43247421363175,1.5168099260755947,14.70106764435768,27.769610285758972
35,hobbies,0.02,0.2,10.0,4.737597569626508,18.22025773591048,114.43247421363175,1.6918226361274715,19.601423525810237,27.769610285758972
35,hobbies,0.025,0.25,10.0,4.900278442268566,22.775322169888106,114.43247421363175,1.866835346179349,24.501779407262802,27.769610285758972
35,hobbies,0.03,0.3,10.0,5.062959314910623,27.33038660386571,114.43247421363175,2.0418480562312262,29.40213528871536,27.769610285758972
35,hobbies,0.04,0.4,10.0,5.388321060194739,36.44051547182096,114.43247421363175,2.39187347633498,39.20284705162047,27.769610285758972
35,hobbies,0.05,0.5,10.0,5.7136828054788555,45.55064433977621,114.43247421363175,2.7418988964387347,49.003558814525604,27.769610285758972
35,hobbies,0.06,0.6,10.0,6.039044550762971,54.66077320773142,114.43247421363175,3.091924316542489,58.80427057743072,27.769610285758972
35,hobbies,0.06999999999999999,0.7,10.0,6.364406296047086,63.77090207568666,114.43247421363175,3.441949736646243,68.60498234033582,27.769610285758972
35,hobbies,0.08,0.8,10.0,6.6897680413312015,72.88103094364192,114.43247421363175,3.7919751567499973,78.40569410324095,27.769610285758972
35,hobbies,0.09,0.9,10.0,7.015129786615319,81.99115981159716,114.43247421363175,4.142000576853752,88.20640586614608,27.769610285758972
35,hobbies,0.1,1.0,10.0,7.340491531899436,91.10128867955243,114.43247421363175,4.492025996957507,98.00711762905121,27.769610285758972
35,hobbies,0.12,1.2,10.0,7.991215022467664,109.32154641546283,114.43247421363175,5.192076837165014,117.60854115486144,27.769610285758972
35,hobbies,0.13999999999999999,1.4,10.0,8.641938513035894,127.54180415137331,114.43247421363175,5.892127677372522,137.20996468067165,27.769610285758972
35,hobbies,0.16,1.6,10.0,9.292662003604127,145.76206188728383,114.43247421363175,6.592178517580031,156.8113882064819,27.769610285758972
35,hobbies,0.18,1.8,10.0,9.94338549417236,163.98231962319431,114.43247421363175,7.292229357787541,176.41281173229217,27.769610285758972
35,hobbies,0.2,2.0,10.0,10.594108984740592,182.20257735910485,114.43247421363175,7.99228019799505,196.01423525810242,27.769610285758972
35,hobbies,0.25,2.5,10.0,12.220917711161167,227.75322169888096,114.43247421363175,9.742407298513822,245.017794072628,27.769610285758972
35,hobbies,0.3,3.0,10.0,13.847726437581743,273.3038660386571,114.43247421363175,11.492534399032593,294.0213528871536,27.769610285758972
35,hobbies,0.35,3.5,10.0,15.474535164002328,318.8545103784334,114.43247421363175,13.242661499551364,343.02491170167923,27.769610285758972
35,hobbies,0.4,4.0,10.0,17.101343890422907,364.4051547182097,114.43247421363175,14.992788600070137,392.02847051620483,27.769610285758972
35,hobbies,0.45,4.5,10.0,18.72815261684348,409.95579905798564,114.43247421363175,16.742915700588906,441.0320293307304,27.769610285758972
35,hobbies,0.5,5.0,10.0,20.35496134326406,455.5064433977619,114.43247421363175,18.49304280110768,490.035588145256,27.769610285758972
36,household,0.005,0.05,10.0,2.211351883031425,2.2212368916757073,59.69661583320419,1.2851581716743699,2.3973503920249657,33.58707841485739
36,household,0.01,0.1,10.0,2.2906817720198434,4.4424737833514145,59.69661583320419,1.3707778285324042,4.794700784049931,33.58707841485739
36,household,0.015,0.15,10.0,2.370011661008261,6.6637106750271204,59.69661583320419,1.4563974853904387,7.192051176074894,33.58707841485739
36,household,0.02,0.2,10.0,2.4493415499966793,8.884947566702829,59.69661583320419,1.5420171422484732,9.589401568099863,33.58707841485739
36,household,0.025,0.25,10.0,2.5286714389850973,11.106184458378538,59.69661583320419,1.6276367991065075,11.98675196012482,33.58707841485739
36,household,0.03,0.3,10.0,2.6080013279735152,13.327421350054241,59.69661583320419,1.713256455964542,14.384102352149789,33.58707841485739
36,household,0.04,0.4,10.0,2.7666611059503516,17.769895133405658,59.69661583320419,1.8844957696806113,19.178803136199726,33.58707841485739
36,household,0.05,0.5,10.0,2.925320883927188,22.212368916757075,59.69661583320419,2.0557350833966797,23.97350392024964,33.58707841485739
36,household,0.06,0.6,10.0,3.083980661904024,26.654842700108482,59.69661583320419,2.2269743971127487,28.768204704299578,33.58707841485739
36,household,0.06999999999999999,0.7,10.0,3.2426404398808595,31.09731648345988,59.69661583320419,2.398213710828817,33.562905488349486,33.58707841485739
36,household,0.08,0.8,10.0,3.4013002178576963,35.539790266811316,59.69661583320419,2.569453024544887,38.35760627239945,33.58707841485739
36,household,0.09,0.9,10.0,3.559959995834533,39.98226405016273,59.69661583320419,2.7406923382609554,43.15230705644935,33.58707841485739
36,household,0.1,1.0,10.0,3.718619773811369,44.42473783351415,59.69661583320419,2.911931651977024,47.94700784049928,33.58707841485739
36,household,0.12,1.2,10.0,4.035939329765041,53.309685400216964,59.69661583320419,3.254410279409162,57.536409408599155,33.58707841485739
36,household,0.13999999999999999,1.4,10.0,4.353258885718712,62.19463296691976,59.69661583320419,3.5968889068412984,67.12581097669897,33.58707841485739
36,household,0.16,1.6,10.0,4.670578441672386,71.07958053362263,59.69661583320419,3.939367534273439,76.7152125447989,33.58707841485739
36,household,0.18,1.8,10.0,4.987897997626059,79.96452810032547,59.69661583320419,4.281846161705575,86.3046141128987,33.58707841485739
36,household,0.2,2.0,10.0,5.305217553579731,88.8494756670283,59.69661583320419,4.624324789137712,95.89401568099856,33.58707841485739
36,household,0.25,2.5,10.0,6.098516443463912,111.06184458378532,59.69661583320419,5.4805213577180565,119.8675196012482,33.58707841485739
36,household,0.3,3.0,10.0,6.891815333348091,133.27421350054234,59.69661583320419,6.336717926298401,143.84102352149785,33.58707841485739
36,household,0.35,3.5,10.0,7.6851142232322704,155.4865824172994,59.69661583320419,7.192914494878745,167.8145274417475,33.58707841485739
36,household,0.4,4.0,10.0,8.478413113116456,177.6989513340566,59.69661583320419,8.04911106345909,191.78803136199713,33.58707841485739
36,household,0.45,4.5,10.0,9.271712003000635,199.91132025081362,59.69661583320419,8.905307632039435,215.76153528224677,33.58707841485739
36,household,0.5,5.0,10.0,10.065010892884816,222.12368916757063,59.69661583320419,9.761504200619779,239.7350392024964,33.58707841485739
37,foods,0.005,0.05,10.0,7.534827584421961,6.691202240771764,204.28397012304316,4.4705568517691345,6.895424567908045,118.28016728162771
37,foods,0.01,0.1,10.0,7.773799093020953,13.382404481543528,204.28397012304316,4.716822014908708,13.79084913581609,118.28016728162771
37,foods,0.015,0.15,10.0,8.012770601619945,20.07360672231529,204.28397012304316,4.963087178048281,20.68627370372414,118.28016728162771
37,foods,0.02,0.2,10.0,8.251742110218936,26.764808963087056,204.28397012304316,5.209352341187853,27.58169827163218,118.28016728162771
37,foods,0.025,0.25,10.0,8.490713618817928,33.456011203858814,204.28397012304316,5.455617504327427,34.477122839540236,118.28016728162771
37,foods,0.03,0.3,10.0,8.72968512741692,40.14721344463058,204.28397012304316,5.701882667466999,41.37254740744828,118.28016728162771
37,foods,0.04,0.4,10.0,9.207628144614903,53.52961792617411,204.28397012304316,6.194412993746146,55.16339654326436,118.28016728162771
37,foods,0.05,0.5,10.0,9.685571161812886,66.91202240771763,204.28397012304316,6.686943320025293,68.95424567908047,118.28016728162771
37,foods,0.06,0.6,10.0,10.16351417901087,80.29442688926116,204.28397012304316,7.179473646304438,82.74509481489656,118.28016728162771
37,foods,0.06999999999999999,0.7,10.0,10.641457196208851,93.67683137080468,204.28397012304316,7.672003972583584,96.53594395071264,118.28016728162771
37,foods,0.08,0.8,10.0,11.119400213406834,107.05923585234822,204.28397012304316,8.16453429886273,110.32679308652872,118.28016728162771
37,foods,0.09,0.9,10.0,11.597343230604817,120.44164033389171,204.28397012304316,8.657064625141876,124.11764222234484,118.28016728162771
37,foods,0.1,1.0,10.0,12.075286247802799,133.82404481543526,204.28397012304316,9.149594951421022,137.90849135816094,118.28016728162771
37,foods,0.12,1.2,10.0,13.031172282198767,160.58885377852232,204.28397012304316,10.134655603979315,165.49018962979312,118.28016728162771
37,foods,0.13999999999999999,1.4,10.0,13.987058316594732,187.35366274160936,204.28397012304316,11.119716256537606,193.07188790142527,118.28016728162771
37,foods,0.16,1.6,10.0,14.9429443509907,214.11847170469645,204.28397012304316,12.1047769090959,220.65358617305745,118.28016728162771
37,foods,0.18,1.8,10.0,15.898830385386663,240.88328066778342,204.28397012304316,13.089837561654193,248.23528444468968,118.28016728162771
37,foods,0.2,2.0,10.0,16.85471641978263,267.6480896308705,204.28397012304316,14.074898214212485,275.8169827163219,118.28016728162771
37,foods,0.25,2.5,10.0,19.244431505772543,334.56011203858804,204.28397012304316,16.53754984560822,344.7712283954024,118.28016728162771
37,foods,0.3,3.0,10.0,21.634146591762455,401.4721344463056,204.28397012304316,19.000201477003948,413.72547407448286,118.28016728162771
37,foods,0.35,3.5,10.0,24.023861677752386,468.38415685402356,204.28397012304316,21.46285310839968,482.6797197535634,118.28016728162771
37,foods,0.4,4.0,10.0,26.41357676374229,535.296179261741,204.28397012304316,23.92550473979541,551.6339654326438,118.28016728162771
37,foods,0.45,4.5,10.0,28.80329184973221,602.2082016694588,204.28397012304316,26.388156371191144,620.5882111117243,118.28016728162771
37,foods,0.5,5.0,10.0,31.193006935722117,669.1202240771761,204.28397012304316,28.850808002586877,689.5424567908047,118.28016728162771
38,foods,0.005,0.05,10.0,0.9016397229793135,0.36556956643881194,24.880342676981968,0.21052007719242408,0.6874147680122406,5.207147393375633
38,foods,0.01,0.1,10.0,0.9146957789235568,0.7311391328776239,24.880342676981968,0.23507060462143264,1.374829536024481,5.207147393375633
38,foods,0.015,0.15,10.0,0.9277518348678002,1.0967086993164354,24.880342676981968,0.25962113205044124,2.0622443040367218,5.207147393375633
38,foods,0.02,0.2,10.0,0.9408078908120434,1.4622782657552478,24.880342676981968,0.28417165947944983,2.749659072048962,5.207147393375633
38,foods,0.025,0.25,10.0,0.9538639467562867,1.8278478321940592,24.880342676981968,0.30872218690845843,3.4370738400612026,5.207147393375633
38,foods,0.03,0.3,10.0,0.9669200027005299,2.193417398632871,24.880342676981968,0.333272714337467,4.1244886080734435,5.207147393375633
38,foods,0.04,0.4,10.0,0.9930321145890166,2.9245565315104955,24.880342676981968,0.3823737691954842,5.499318144097924,5.207147393375633
38,foods,0.05,0.5,10.0,1.019144226477503,3.6556956643881184,24.880342676981968,0.4314748240535014,6.874147680122405,5.207147393375633
38,foods,0.06,0.6,10.0,1.0452563383659896,4.386834797265742,24.880342676981968,0.4805758789115186,8.248977216146887,5.207147393375633
38,foods,0.06999999999999999,0.7,10.0,1.0713684502544762,5.117973930143366,24.880342676981968,0.5296769337695357,9.623806752171367,5.207147393375633
38,foods,0.08,0.8,10.0,1.0974805621429629,5.849113063020991,24.880342676981968,0.5787779886275529,10.998636288195849,5.207147393375633
38,foods,0.09,0.9,10.0,1.1235926740314492,6.580252195898612,24.880342676981968,0.6278790434855702,12.373465824220334,5.207147393375633
38,foods,0.1,1.0,10.0,1.1497047859199359,7.311391328776237,24.880342676981968,0.6769800983435873,13.74829536024481,5.207147393375633
38,foods,0.12,1.2,10.0,1.201929009696909,8.773669594531484,24.880342676981968,0.7751822080596218,16.497954432293774,5.207147393375633
38,foods,0.13999999999999999,1.4,10.0,1.254153233473882,10.235947860286732,24.880342676981968,0.873384317775656,19.247613504342734,5.207147393375633
38,foods,0.16,1.6,10.0,1.3063774572508553,11.698226126041982,24.880342676981968,0.9715864274916903,21.997272576391698,5.207147393375633
38,foods,0.18,1.8,10.0,1.3586016810278283,13.160504391797224,24.880342676981968,1.069788537207725,24.74693164844067,5.207147393375633
38,foods,0.2,2.0,10.0,1.4108259048048015,14.622782657552474,24.880342676981968,1.167990646923759,27.49659072048962,5.207147393375633
38,foods,0.25,2.5,10.0,1.5413864642472344,18.278478321940597,24.880342676981968,1.4134959212138454,34.370738400612034,5.207147393375633
38,foods,0.3,3.0,10.0,1.6719470236896672,21.934173986328712,24.880342676981968,1.659001195503931,41.24488608073443,5.207147393375633
38,foods,0.35,3.5,10.0,1.8025075831320998,25.589869650716828,24.880342676981968,1.9045064697940168,48.11903376085684,5.207147393375633
38,foods,0.4,4.0,10.0,1.9330681425745326,29.245565315104948,24.880342676981968,2.150011744084103,54.99318144097924,5.207147393375633
38,foods,0.45,4.5,10.0,2.063628702016966,32.901260979493074,24.880342676981968,2.3955170183741887,61.86732912110165,5.207147393375633
38,foods,0.5,5.0,10.0,2.1941892614593987,36.55695664388119,24.880342676981968,2.641022292664275,68.74147680122407,5.207147393375633
39,foods,0.005,0.05,10.0,1.8545230367141345,2.551558836877473,49.37508619111829,1.1622470829103677,2.9237692028284075,29.619149118661888
39,foods,0.01,0.1,10.0,1.945650138031187,5.103117673754946,49.37508619111829,1.2666674115828107,5.847538405656815,29.619149118661888
39,foods,0.015,0.15,10.0,2.0367772393482393,7.654676510632416,49.37508619111829,1.371087740255254,8.77130760848522,29.619149118661888
39,foods,0.02,0.2,10.0,2.1279043406652924,10.206235347509892,49.37508619111829,1.4755080689276971,11.69507681131363,29.619149118661888
39,foods,0.025,0.25,10.0,2.219031441982345,12.757794184387368,49.37508619111829,1.5799283976001401,14.618846014142036,29.619149118661888
39,foods,0.03,0.3,10.0,2.3101585432993974,15.309353021264831,49.37508619111829,1.6843487262725831,17.54261521697044,29.619149118661888
39,foods,0.04,0.4,10.0,2.492412745933503,20.412470695019785,49.37508619111829,1.8931893836174696,23.39015362262726,29.619149118661888
39,foods,0.05,0.5,10.0,2.6746669485676082,25.515588368774736,49.37508619111829,2.102030040962356,29.237692028284073,29.619149118661888
39,foods,0.06,0.6,10.0,2.8569211512017127,30.618706042529663,49.37508619111829,2.310870698307242,35.08523043394088,29.619149118661888
39,foods,0.06999999999999999,0.7,10.0,3.039175353835818,35.72182371628461,49.37508619111829,2.5197113556521273,40.932768839597685,29.619149118661888
39,foods,0.08,0.8,10.0,3.2214295564699236,40.82494139003957,49.37508619111829,2.7285520129970147,46.78030724525452,29.619149118661888
39,foods,0.09,0.9,10.0,3.403683759104029,45.928059063794514,49.37508619111829,2.9373926703419007,52.62784565091133,29.619149118661888
39,foods,0.1,1.0,10.0,3.5859379617381344,51.03117673754947,49.37508619111829,3.1462333276867867,58.475384056568146,29.619149118661888
39,foods,0.12,1.2,10.0,3.9504463670063434,61.237412085059326,49.37508619111829,3.5639146423765586,70.17046086788176,29.619149118661888
39,foods,0.13999999999999999,1.4,10.0,4.314954772274554,71.44364743256922,49.37508619111829,3.98159595706633,81.86553767919537,29.619149118661888
39,foods,0.16,1.6,10.0,4.6794631775427655,81.64988278007914,49.37508619111829,4.399277271756104,93.56061449050904,29.619149118661888
39,foods,0.18,1.8,10.0,5.0439715828109755,91.85611812758903,49.37508619111829,4.816958586445877,105.25569130182267,29.619149118661888
39,foods,0.2,2.0,10.0,5.408479988079187,102.06235347509894,49.37508619111829,5.234639901135649,116.95076811313629,29.619149118661888
39,foods,0.25,2.5,10.0,6.3197510012497125,127.57794184387366,49.37508619111829,6.2788431878600806,146.18846014142036,29.619149118661888
39,foods,0.3,3.0,10.0,7.231022014420238,153.09353021264835,49.37508619111829,7.323046474584511,175.42615216970444,29.619149118661888
39,foods,0.35,3.5,10.0,8.142293027590764,178.60911858142308,49.37508619111829,8.367249761308942,204.6638441979885,29.619149118661888
39,foods,0.4,4.0,10.0,9.053564040761293,204.1247069501979,49.37508619111829,9.411453048033374,233.90153622627258,29.619149118661888
39,foods,0.45,4.5,10.0,9.964835053931813,229.64029531897248,49.37508619111829,10.455656334757805,263.13922825455666,29.619149118661888
39,foods,0.5,5.0,10.0,10.876106067102343,255.15588368774732,49.37508619111829,11.499859621482235,292.37692028284073,29.619149118661888
40,foods,0.005,0.05,10.0,4.609780807718788,4.550642381206426,124.52322023491965,2.856491489176239,5.6596053868532215,74.32215631008148
40,foods,0.01,0.1,10.0,4.772303749904732,9.101284762412853,124.52322023491965,3.058620252992426,11.319210773706443,74.32215631008148
40,foods,0.015,0.15,10.0,4.934826692090676,13.65192714361928,124.52322023491965,3.2607490168086124,16.97881616055966,74.32215631008148
40,foods,0.02,0.2,10.0,5.097349634276619,18.202569524825705,124.52322023491965,3.462877780624799,22.638421547412886,74.32215631008148
40,foods,0.025,0.25,10.0,5.259872576462564,22.753211906032146,124.52322023491965,3.6650065444409847,28.298026934266094,74.32215631008148
40,foods,0.03,0.3,10.0,5.422395518648507,27.30385428723856,124.52322023491965,3.8671353082571716,33.95763232111932,74.32215631008148
40,foods,0.04,0.4,10.0,5.747441403020395,36.40513904965141,124.52322023491965,4.271392835889545,45.27684309482577,74.32215631008148
40,foods,0.05,0.5,10.0,6.072487287392284,45.50642381206429,124.52322023491965,4.675650363521917,56.59605386853219,74.32215631008148
40,foods,0.06,0.6,10.0,6.397533171764171,54.60770857447712,124.52322023491965,5.07990789115429,67.91526464223864,74.32215631008148
40,foods,0.06999999999999999,0.7,10.0,6.722579056136057,63.70899333688997,124.52322023491965,5.484165418786661,79.23447541594506,74.32215631008148
40,foods,0.08,0.8,10.0,7.047624940507945,72.81027809930282,124.52322023491965,5.888422946419037,90.55368618965154,74.32215631008148
40,foods,0.09,0.9,10.0,7.372670824879833,81.9115628617157,124.52322023491965,6.292680474051409,101.87289696335796,74.32215631008148
40,foods,0.1,1.0,10.0,7.697716709251722,91.01284762412858,124.52322023491965,6.6969380016837805,113.19210773706438,74.32215631008148
40,foods,0.12,1.2,10.0,8.347808477995496,109.21541714895424,124.52322023491965,7.505453056948527,135.83052928447728,74.32215631008148
40,foods,0.13999999999999999,1.4,10.0,8.997900246739272,127.41798667377994,124.52322023491965,8.31396811221327,158.4689508318901,74.32215631008148
40,foods,0.16,1.6,10.0,9.647992015483046,145.62055619860564,124.52322023491965,9.12248316747802,181.1073723793031,74.32215631008148
40,foods,0.18,1.8,10.0,10.298083784226822,163.8231257234314,124.52322023491965,9.930998222742764,203.74579392671592,74.32215631008148
40,foods,0.2,2.0,10.0,10.9481755529706,182.02569524825716,124.52322023491965,10.739513278007507,226.38421547412875,74.32215631008148
40,foods,0.25,2.5,10.0,12.573404974830035,227.5321190603213,124.52322023491965,12.760800916169371,282.9802693426609,74.32215631008148
40,foods,0.3,3.0,10.0,14.198634396689474,273.0385428723857,124.52322023491965,14.782088554331237,339.57632321119314,74.32215631008148
40,foods,0.35,3.5,10.0,15.823863818548906,318.5449666844498,124.52322023491965,16.803376192493097,396.17237707972527,74.32215631008148
40,foods,0.4,4.0,10.0,17.449093240408356,364.05139049651433,124.52322023491965,18.824663830654963,452.7684309482575,74.32215631008148
40,foods,0.45,4.5,10.0,19.074322662267793,409.5578143085785,124.52322023491965,20.845951468816825,509.3644848167897,74.32215631008148
40,foods,0.5,5.0,10.0,20.699552084127223,455.0642381206426,124.52322023491965,22.86723910697869,565.9605386853218,74.32215631008148
41,foods,0.005,0.05,10.0,1.7508374750293698,4.49665009988252,44.526799200939834,1.7542221564799545,4.483111374080184,44.635109007358544
41,foods,0.01,0.1,10.0,1.9114321214537455,8.99330019976504,44.526799200939834,1.9143332769828183,8.966222748160368,44.635109007358544
41,foods,0.015,0.15,10.0,2.0720267678781217,13.489950299647571,44.526799200939834,2.0744443974856814,13.449334122240538,44.635109007358544
41,foods,0.02,0.2,10.0,2.2326214143024967,17.98660039953008,44.526799200939834,2.2345555179885457,17.932445496320735,44.635109007358544
41,foods,0.025,0.25,10.0,2.393216060726872,22.4832504994126,44.526799200939834,2.394666638491409,22.41555687040091,44.635109007358544
41,foods,0.03,0.3,10.0,2.553810707151249,26.979900599295142,44.526799200939834,2.5547777589942724,26.898668244481076,44.635109007358544
41,foods,0.04,0.4,10.0,2.875,35.97320079906016,44.526799200939834,2.8750000000000004,35.86489099264147,44.635109007358544
41,foods,0.05,0.5,10.0,3.196189292848751,44.9665009988252,44.526799200939834,3.195222241005727,44.83111374080182,44.635109007358544
41,foods,0.06,0.6,10.0,3.517378585697504,53.959801198590284,44.526799200939834,3.5154444820114534,53.79733648896215,44.635109007358544
41,foods,0.06999999999999999,0.7,10.0,3.8385678785462543,62.953101398355294,44.526799200939834,3.8356667230171806,62.76355923712251,44.635109007358544
41,foods,0.08,0.8,10.0,4.159757171395006,71.94640159812032,44.526799200939834,4.1558889640229095,71.72978198528294,44.635109007358544
41,foods,0.09,0.9,10.0,4.480946464243757,80.93970179788536,44.526799200939834,4.476111205028635,80.69600473344325,44.635109007358544
41,foods,0.1,1.0,10.0,4.8021357570925085,89.9330019976504,44.526799200939834,4.796333446034363,89.66222748160364,44.635109007358544
41,foods,0.12,1.2,10.0,5.444514342790015,107.91960239718057,44.526799200939834,5.4367779280458155,107.5946729779243,44.635109007358544
41,foods,0.13999999999999999,1.4,10.0,6.086892928487515,125.90620279671059,44.526799200939834,6.07722241005727,125.52711847424501,44.635109007358544
41,foods,0.16,1.6,10.0,6.729271514185017,143.89280319624064,44.526799200939834,6.7176668920687295,143.45956397056588,44.635109007358544
41,foods,0.18,1.8,10.0,7.37165009988252,161.87940359577073,44.526799200939834,7.35811137408018,161.3920094668865,44.635109007358544
41,foods,0.2,2.0,10.0,8.014028685580021,179.8660039953008,44.526799200939834,7.998555856091636,179.32445496320727,44.635109007358544
41,foods,0.25,2.5,10.0,9.619975149823778,224.83250499412597,44.526799200939834,9.599667061120272,224.15556870400908,44.635109007358544
41,foods,0.3,3.0,10.0,11.225921614067541,269.7990059929513,44.526799200939834,11.20077826614891,268.9866824448109,44.635109007358544
41,foods,0.35,3.5,10.0,12.831868078311302,314.76550699177665,44.526799200939834,12.801889471177544,313.8177961856127,44.635109007358544
41,foods,0.4,4.0,10.0,14.43781454255505,359.7320079906016,44.526799200939834,14.403000676206181,358.64890992641455,44.635109007358544
41,foods,0.45,4.5,10.0,16.04376100679882,404.6985089894271,44.526799200939834,16.004111881234817,403.48002366721636,44.635109007358544
41,foods,0.5,5.0,10.0,17.649707471042564,449.66500998825194,44.526799200939834,17.605223086263454,448.31113740801817,44.635109007358544
42,household,0.005,0.05,10.0,2.7041276821479303,2.2224617145436185,73.49311338559843,2.445903904313621,2.2550012425519546,66.23030807822943
42,household,0.01,0.1,10.0,2.7835013148102026,4.444923429087237,73.49311338559843,2.5264396629761907,4.510002485103909,66.23030807822943
42,household,0.015,0.15,10.0,2.8628749474724744,6.6673851436308516,73.49311338559843,2.6069754216387606,6.765003727655861,66.23030807822943
42,household,0.02,0.2,10.0,2.942248580134747,8.889846858174474,73.49311338559843,2.6875111803013305,9.020004970207818,66.23030807822943
42,household,0.025,0.25,10.0,3.0216222127970185,11.112308572718083,73.49311338559843,2.7680469389638995,11.275006212759765,66.23030807822943
42,household,0.03,0.3,10.0,3.1009958454592907,13.334770287261703,73.49311338559843,2.8485826976264694,13.530007455311722,66.23030807822943
42,household,0.04,0.4,10.0,3.259743110783835,17.779693716348948,73.49311338559843,3.0096542149516097,18.040009940415636,66.23030807822943
42,household,0.05,0.5,10.0,3.418490376108379,22.224617145436167,73.49311338559843,3.170725732276748,22.55001242551953,66.23030807822943
42,household,0.06,0.6,10.0,3.577237641432923,26.669540574523406,73.49311338559843,3.331797249601888,27.060014910623444,66.23030807822943
42,household,0.06999999999999999,0.7,10.0,3.735984906757467,31.11446400361065,73.49311338559843,3.4928687669270277,31.570017395727355,66.23030807822943
42,household,0.08,0.8,10.0,3.8947321720820116,35.559387432697896,73.49311338559843,3.653940284252168,36.08001988083127,66.23030807822943
42,household,0.09,0.9,10.0,4.053479437406556,40.004310861785115,73.49311338559843,3.815011801577306,40.59002236593515,66.23030807822943
42,household,0.1,1.0,10.0,4.212226702731099,44.44923429087233,73.49311338559843,3.976083318902446,45.10002485103906,66.23030807822943
42,household,0.12,1.2,10.0,4.5297212333801875,53.33908114904681,73.49311338559843,4.298226353552725,54.12002982124689,66.23030807822943
42,household,0.13999999999999999,1.4,10.0,4.847215764029277,62.2289280072213,73.49311338559843,4.620369388203004,63.14003479145471,66.23030807822943
42,household,0.16,1.6,10.0,5.164710294678366,71.11877486539579,73.49311338559843,4.942512422853285,72.16003976166255,66.23030807822943
42,household,0.18,1.8,10.0,5.482204825327452,80.00862172357023,73.49311338559843,5.264655457503561,81.1800447318703,66.23030807822943
42,household,0.2,2.0,10.0,5.799699355976538,88.89846858174467,73.49311338559843,5.58679849215384,90.20004970207812,66.23030807822943
42,household,0.25,2.5,10.0,6.593435682599261,111.12308572718086,73.49311338559843,6.3921560787795375,112.75006212759764,66.23030807822943
42,household,0.3,3.0,10.0,7.387172009221983,133.34770287261708,73.49311338559843,7.197513665405235,135.30007455311716,66.23030807822943
42,household,0.35,3.5,10.0,8.1809083358447,155.57232001805318,73.49311338559843,8.002871252030932,157.85008697863668,66.23030807822943
42,household,0.4,4.0,10.0,8.974644662467421,177.79693716348933,73.49311338559843,8.80822883865663,180.40009940415624,66.23030807822943
42,household,0.45,4.5,10.0,9.768380989090142,200.02155430892554,73.49311338559843,9.613586425282326,202.95011182967576,66.23030807822943
42,household,0.5,5.0,10.0,10.562117315712864,222.24617145436173,73.49311338559843,10.418944011908025,225.5001242551953,66.23030807822943
43,foods,0.005,0.05,10.0,5.334093265182124,7.513517691232118,141.84109373386732,0.4668616035154888,10.310996949672699,2.7611279487609863
43,foods,0.01,0.1,10.0,5.602433182726128,15.027035382464236,141.84109373386732,0.835111494575228,20.621993899345398,2.7611279487609863
43,foods,0.015,0.15,10.0,5.870773100270131,22.540553073696355,141.84109373386732,1.2033613856349672,30.932990849018097,2.7611279487609863
43,foods,0.02,0.2,10.0,6.139113017814135,30.054070764928472,141.84109373386732,1.5716112766947066,41.243987798690796,2.7611279487609863
43,foods,0.025,0.25,10.0,6.4074529353581395,37.5675884561606,141.84109373386732,1.9398611677544457,51.554984748363495,2.7611279487609863
43,foods,0.03,0.3,10.0,6.675792852902144,45.08110614739271,141.84109373386732,2.308111058814185,61.865981698036194,2.7611279487609863
43,foods,0.04,0.4,10.0,7.212472687990152,60.108141529856944,141.84109373386732,3.0446108409336636,82.48797559738159,2.7611279487609863
43,foods,0.05,0.5,10.0,7.749152523078162,75.1351769123212,141.84109373386732,3.781110623053142,103.10996949672699,2.7611279487609863
43,foods,0.06,0.6,10.0,8.28583235816617,90.16221229478542,141.84109373386732,4.51761040517262,123.73196339607239,2.7611279487609863
43,foods,0.06999999999999999,0.7,10.0,8.822512193254179,105.18924767724967,141.84109373386732,5.254110187292099,144.35395729541779,2.7611279487609863
43,foods,0.08,0.8,10.0,9.359192028342187,120.21628305971389,141.84109373386732,5.990609969411578,164.97595119476318,2.7611279487609863
43,foods,0.09,0.9,10.0,9.895871863430196,135.24331844217818,141.84109373386732,6.727109751531057,185.5979450941086,2.7611279487609863
43,foods,0.1,1.0,10.0,10.432551698518205,150.2703538246424,141.84109373386732,7.463609533650534,206.21993899345398,2.7611279487609863
43,foods,0.12,1.2,10.0,11.50591136869422,180.32442458957084,141.84109373386732,8.936609097889491,247.46392679214478,2.7611279487609863
43,foods,0.13999999999999999,1.4,10.0,12.579271038870237,210.37849535449934,141.84109373386732,10.409608662128448,288.70791459083557,2.7611279487609863
43,foods,0.16,1.6,10.0,13.652630709046253,240.43256611942778,141.84109373386732,11.882608226367406,329.95190238952637,2.7611279487609863
43,foods,0.18,1.8,10.0,14.725990379222273,270.48663688435636,141.84109373386732,13.355607790606365,371.1958901882172,2.7611279487609863
43,foods,0.2,2.0,10.0,15.79935004939829,300.5407076492848,141.84109373386732,14.82860735484532,412.43987798690796,2.7611279487609863
43,foods,0.25,2.5,10.0,18.482749224838333,375.675884561606,141.84109373386732,18.511106265442713,515.549847483635,2.7611279487609863
43,foods,0.3,3.0,10.0,21.166148400278377,450.81106147392717,141.84109373386732,22.193605176040105,618.6598169803619,2.7611279487609863
43,foods,0.35,3.5,10.0,23.849547575718415,525.9462383862483,141.84109373386732,25.876104086637497,721.7697864770889,2.7611279487609863
43,foods,0.4,4.0,10.0,26.53294675115846,601.0814152985696,141.84109373386732,29.55860299723489,824.8797559738159,2.7611279487609863
43,foods,0.45,4.5,10.0,29.216345926598496,676.2165922108906,141.84109373386732,33.24110190783228,927.9897254705429,2.7611279487609863
43,foods,0.5,5.0,10.0,31.899745102038544,751.351769123212,141.84109373386732,36.92360081842968,1031.09969496727,2.7611279487609863
44,foods,0.005,0.05,10.0,7.886419764262038,5.683310129004298,215.13644327033276,2.4423198554398757,7.725864628702402,60.65909132361412
44,foods,0.01,0.1,10.0,8.08939512601219,11.366620258008597,215.13644327033276,2.7182435921792476,15.451729257404804,60.65909132361412
44,foods,0.015,0.15,10.0,8.292370487762344,17.049930387012893,215.13644327033276,2.994167328918619,23.17759388610721,60.65909132361412
44,foods,0.02,0.2,10.0,8.495345849512498,22.733240516017194,215.13644327033276,3.2700910656579905,30.903458514809607,60.65909132361412
44,foods,0.025,0.25,10.0,8.698321211262652,28.416550645021502,215.13644327033276,3.546014802397362,38.62932314351201,60.65909132361412
44,foods,0.03,0.3,10.0,8.901296573012806,34.099860774025785,215.13644327033276,3.8219385391367338,46.35518777221442,60.65909132361412
44,foods,0.04,0.4,10.0,9.307247296513113,45.46648103203439,215.13644327033276,4.373786012615477,61.806917029619214,60.65909132361412
44,foods,0.05,0.5,10.0,9.71319802001342,56.833101290043004,215.13644327033276,4.9256334860942195,77.25864628702402,60.65909132361412
44,foods,0.06,0.6,10.0,10.119148743513724,68.19972154805157,215.13644327033276,5.477480959572963,92.71037554442884,60.65909132361412
44,foods,0.06999999999999999,0.7,10.0,10.525099467014032,79.56634180606014,215.13644327033276,6.029328433051704,108.1621048018336,60.65909132361412
44,foods,0.08,0.8,10.0,10.931050190514341,90.93296206406878,215.13644327033276,6.581175906530448,123.61383405923843,60.65909132361412
44,foods,0.09,0.9,10.0,11.337000914014649,102.29958232207738,215.13644327033276,7.133023380009191,139.06556331664322,60.65909132361412
44,foods,0.1,1.0,10.0,11.742951637514958,113.66620258008601,215.13644327033276,7.684870853487935,154.51729257404804,60.65909132361412
44,foods,0.12,1.2,10.0,12.554853084515567,136.39944309610314,215.13644327033276,8.788565800445422,185.42075108885768,60.65909132361412
44,foods,0.13999999999999999,1.4,10.0,13.36675453151618,159.13268361212027,215.13644327033276,9.892260747402904,216.3242096036672,60.65909132361412
44,foods,0.16,1.6,10.0,14.178655978516797,181.86592412813755,215.13644327033276,10.995955694360392,247.22766811847686,60.65909132361412
44,foods,0.18,1.8,10.0,14.990557425517412,204.59916464415477,215.13644327033276,12.099650641317877,278.13112663328644,60.65909132361412
44,foods,0.2,2.0,10.0,15.802458872518027,227.33240516017202,215.13644327033276,13.203345588275365,309.0345851480961,60.65909132361412
44,foods,0.25,2.5,10.0,17.832212490019554,284.16550645021476,215.13644327033276,15.96258295566908,386.2932314351201,60.65909132361412
44,foods,0.3,3.0,10.0,19.861966107521095,340.99860774025797,215.13644327033276,18.721820323062794,463.5518777221441,60.65909132361412
44,foods,0.35,3.5,10.0,21.89171972502263,397.83170903030083,215.13644327033276,21.48105769045651,540.8105240091681,60.65909132361412
44,foods,0.4,4.0,10.0,23.92147334252417,454.66481032034403,215.13644327033276,24.240295057850226,618.0691702961922,60.65909132361412
44,foods,0.45,4.5,10.0,25.9512269600257,511.49791161038684,215.13644327033276,26.999532425243938,695.3278165832162,60.65909132361412
44,foods,0.5,5.0,10.0,27.980980577527223,568.3310129004295,215.13644327033276,29.758769792637654,772.5864628702402,60.65909132361412
45,household,0.005,0.05,10.0,1.4498381938225593,0.7598636535937239,39.83560577343793,1.1202036717773551,1.8891006577759986,29.476602151989944
45,household,0.01,0.1,10.0,1.4769761814509064,1.5197273071874478,39.83560577343793,1.1876715524122121,3.778201315551997,29.476602151989944
45,household,0.015,0.15,10.0,1.5041141690792537,2.279590960781172,39.83560577343793,1.2551394330470693,5.667301973327996,29.476602151989944
45,household,0.02,0.2,10.0,1.5312521567076012,3.0394546143748955,39.83560577343793,1.3226073136819263,7.556402631103994,29.476602151989944
45,household,0.025,0.25,10.0,1.5583901443359485,3.799318267968621,39.83560577343793,1.3900751943167833,9.44550328887999,29.476602151989944
45,household,0.03,0.3,10.0,1.5855281319642955,4.559181921562344,39.83560577343793,1.4575430749516407,11.334603946655992,29.476602151989944
45,household,0.04,0.4,10.0,1.6398041072209903,6.078909228749791,39.83560577343793,1.5924788362213549,15.112805262207988,29.476602151989944
45,household,0.05,0.5,10.0,1.694080082477685,7.598636535937242,39.83560577343793,1.7274145974910688,18.89100657775998,29.476602151989944
45,household,0.06,0.6,10.0,1.7483560577343795,9.118363843124689,39.83560577343793,1.8623503587607833,22.669207893311984,29.476602151989944
45,household,0.06999999999999999,0.7,10.0,1.8026320329910739,10.638091150312137,39.83560577343793,1.9972861200304968,26.447409208863967,29.476602151989944
45,household,0.08,0.8,10.0,1.8569080082477682,12.157818457499582,39.83560577343793,2.1322218813002114,30.225610524415977,29.476602151989944
45,household,0.09,0.9,10.0,1.911183983504463,13.677545764687032,39.83560577343793,2.2671576425699254,34.003811839967966,29.476602151989944
45,household,0.1,1.0,10.0,1.9654599587611579,15.197273071874484,39.83560577343793,2.4020934038396393,37.78201315551996,29.476602151989944
45,household,0.12,1.2,10.0,2.074011909274547,18.236727686249377,39.83560577343793,2.6719649263790686,45.33841578662397,29.476602151989944
45,household,0.13999999999999999,1.4,10.0,2.182563859787936,21.276182300624274,39.83560577343793,2.941836448918496,52.89481841772793,29.476602151989944
45,household,0.16,1.6,10.0,2.2911158103013247,24.315636914999164,39.83560577343793,3.2117079714579253,60.451221048831954,29.476602151989944
45,household,0.18,1.8,10.0,2.3996677608147143,27.355091529374064,39.83560577343793,3.4815794939973523,68.00762367993593,29.476602151989944
45,household,0.2,2.0,10.0,2.5082197113281035,30.39454614374897,39.83560577343793,3.7514510165367807,75.56402631103992,29.476602151989944
45,household,0.25,2.5,10.0,2.779599587611576,37.99318267968621,39.83560577343793,4.426129822885351,94.45503288879989,29.476602151989944
45,household,0.3,3.0,10.0,3.05097946389505,45.59181921562346,39.83560577343793,5.1008086292339225,113.34603946655989,29.476602151989944
45,household,0.35,3.5,10.0,3.3223593401785227,53.190455751560705,39.83560577343793,5.775487435582493,132.23704604431987,29.476602151989944
45,household,0.4,4.0,10.0,3.5937392164619952,60.78909228749794,39.83560577343793,6.450166241931064,151.12805262207985,29.476602151989944
45,household,0.45,4.5,10.0,3.8651190927454677,68.38772882343517,39.83560577343793,7.124845048279633,170.0190591998398,29.476602151989944
45,household,0.5,5.0,10.0,4.136498969028941,75.98636535937241,39.83560577343793,7.799523854628204,188.91006577759978,29.476602151989944
46,foods,0.005,0.05,10.0,0.7165110603960494,9.799371959151726,10.262937731937658,0.5775767488139015,16.172148966789244,0.0
46,foods,0.01,0.1,10.0,1.066488630365754,19.59874391830345,10.262937731937658,1.155153497627803,32.34429793357849,0.0
46,foods,0.015,0.15,10.0,1.416466200335458,29.398115877455165,10.262937731937658,1.7327302464417045,48.516446900367725,0.0
46,foods,0.02,0.2,10.0,1.766443770305163,39.1974878366069,10.262937731937658,2.310306995255606,64.68859586715698,0.0
46,foods,0.025,0.25,10.0,2.1164213402748664,48.99685979575861,10.262937731937658,2.887883744069508,80.86074483394623,0.0
46,foods,0.03,0.3,10.0,2.466398910244571,58.79623175491033,10.262937731937658,3.465460492883409,97.03289380073545,0.0
46,foods,0.04,0.4,10.0,3.1663540501839806,78.3949756732138,10.262937731937658,4.620613990511212,129.37719173431395,0.0
46,foods,0.05,0.5,10.0,3.8663091901233884,97.99371959151722,10.262937731937658,5.775767488139016,161.72148966789246,0.0
46,foods,0.06,0.6,10.0,4.566264330062797,117.59246350982066,10.262937731937658,6.930920985766818,194.0657876014709,0.0
46,foods,0.06999999999999999,0.7,10.0,5.2662194700022065,137.19120742812413,10.262937731937658,8.086074483394624,226.4100855350495,0.0
46,foods,0.08,0.8,10.0,5.966174609941617,156.7899513464276,10.262937731937658,9.241227981022424,258.7543834686279,0.0
46,foods,0.09,0.9,10.0,6.666129749881024,176.388695264731,10.262937731937658,10.396381478650232,291.0986814022065,0.0
46,foods,0.1,1.0,10.0,7.366084889820432,195.98743918303444,10.262937731937658,11.551534976278033,323.4429793357849,0.0
46,foods,0.12,1.2,10.0,8.765995169699249,235.18492701964132,10.262937731937658,13.861841971533636,388.1315752029418,0.0
46,foods,0.13999999999999999,1.4,10.0,10.165905449578068,274.38241485624826,10.262937731937658,16.172148966789248,452.820171070099,0.0
46,foods,0.16,1.6,10.0,11.565815729456888,313.5799026928552,10.262937731937658,18.48245596204485,517.5087669372558,0.0
46,foods,0.18,1.8,10.0,12.965726009335702,352.777390529462,10.262937731937658,20.792762957300464,582.197362804413,0.0
46,foods,0.2,2.0,10.0,14.36563628921452,391.9748783660689,10.262937731937658,23.103069952556066,646.8859586715698,0.0
46,foods,0.25,2.5,10.0,17.865411988911568,489.9685979575862,10.262937731937658,28.878837440695083,808.6074483394623,0.0
46,foods,0.3,3.0,10.0,21.36518768860861,587.9623175491034,10.262937731937658,34.6546049288341,970.3289380073547,0.0
46,foods,0.35,3.5,10.0,24.864963388305657,685.9560371406208,10.262937731937658,40.430372416973114,1132.0504276752472,0.0
46,foods,0.4,4.0,10.0,28.364739088002693,783.9497567321378,10.262937731937658,46.20613990511213,1293.7719173431396,0.0
46,foods,0.45,4.5,10.0,31.864514787699736,881.943476323655,10.262937731937658,51.98190739325115,1455.493407011032,0.0
46,foods,0.5,5.0,10.0,35.36429048739679,979.9371959151724,10.262937731937658,57.757674881390166,1617.2148966789246,0.0
47,foods,0.005,0.05,10.0,1.2038146361476796,0.4173204091180715,33.28948940301696,0.6934801527432033,1.1169042766094206,18.30054000020027
47,foods,0.01,0.1,10.0,1.218718936473325,0.834640818236143,33.28948940301696,0.7333695911935398,2.233808553218841,18.30054000020027
47,foods,0.015,0.15,10.0,1.2336232367989706,1.2519612273542138,33.28948940301696,0.7732590296438762,3.3507128298282622,18.30054000020027
47,foods,0.02,0.2,10.0,1.2485275371246158,1.669281636472286,33.28948940301696,0.8131484680942126,4.467617106437682,18.30054000020027
47,foods,0.025,0.25,10.0,1.263431837450261,2.086602045590357,33.28948940301696,0.8530379065445491,5.584521383047104,18.30054000020027
47,foods,0.03,0.3,10.0,1.2783361377759068,2.5039224547084276,33.28948940301696,0.8929273449948856,6.7014256596565245,18.30054000020027
47,foods,0.04,0.4,10.0,1.3081447384271974,3.338563272944572,33.28948940301696,0.9727062218955584,8.935234212875365,18.30054000020027
47,foods,0.05,0.5,10.0,1.3379533390784883,4.173204091180714,33.28948940301696,1.0524850987962313,11.169042766094208,18.30054000020027
47,foods,0.06,0.6,10.0,1.3677619397297789,5.007844909416855,33.28948940301696,1.1322639756969044,13.402851319313049,18.30054000020027
47,foods,0.06999999999999999,0.7,10.0,1.3975705403810699,5.842485727653,33.28948940301696,1.2120428525975773,15.63665987253189,18.30054000020027
47,foods,0.08,0.8,10.0,1.4273791410323609,6.677126545889144,33.28948940301696,1.2918217294982501,17.87046842575073,18.30054000020027
47,foods,0.09,0.9,10.0,1.4571877416836514,7.511767364125286,33.28948940301696,1.3716006063989232,20.10427697896958,18.30054000020027
47,foods,0.1,1.0,10.0,1.4869963423349424,8.346408182361428,33.28948940301696,1.4513794832995959,22.338085532188416,18.30054000020027
47,foods,0.12,1.2,10.0,1.5466135436375237,10.01568981883371,33.28948940301696,1.6109372371009418,26.805702638626098,18.30054000020027
47,foods,0.13999999999999999,1.4,10.0,1.6062307449401056,11.684971455306,33.28948940301696,1.7704949909022876,31.27331974506378,18.30054000020027
47,foods,0.16,1.6,10.0,1.6658479462426874,13.354253091778288,33.28948940301696,1.9300527447036333,35.74093685150146,18.30054000020027
47,foods,0.18,1.8,10.0,1.725465147545269,15.023534728250572,33.28948940301696,2.0896104985049795,40.20855395793916,18.30054000020027
47,foods,0.2,2.0,10.0,1.7850823488478507,16.692816364722855,33.28948940301696,2.249168252306325,44.67617106437683,18.30054000020027
47,foods,0.25,2.5,10.0,1.934125352104305,20.866020455903577,33.28948940301696,2.64806263680969,55.84521383047104,18.30054000020027
47,foods,0.3,3.0,10.0,2.0831683553607587,25.03922454708428,33.28948940301696,3.0469570213130543,67.01425659656525,18.30054000020027
47,foods,0.35,3.5,10.0,2.232211358617213,29.212428638265006,33.28948940301696,3.445851405816419,78.18329936265945,18.30054000020027
47,foods,0.4,4.0,10.0,2.3812543618736663,33.38563272944571,33.28948940301696,3.8447457903197835,89.35234212875366,18.30054000020027
47,foods,0.45,4.5,10.0,2.5302973651301213,37.55883682062643,33.28948940301696,4.243640174823148,100.52138489484787,18.30054000020027
47,foods,0.5,5.0,10.0,2.6793403683865753,41.732040911807154,33.28948940301696,4.642534559326513,111.69042766094208,18.30054000020027
48,hobbies,0.005,0.05,10.0,1.108458074099606,1.0778733061986798,29.95895276859029,1.1144892034985658,1.3078902339562775,29.897807464003563
48,hobbies,0.01,0.1,10.0,1.1469535493209875,2.1557466123973597,29.95895276859029,1.1611995689970043,2.615780467912555,29.897807464003563
48,hobbies,0.015,0.15,10.0,1.1854490245423688,3.2336199185960393,29.95895276859029,1.2079099344954425,3.923670701868831,29.897807464003563
48,hobbies,0.02,0.2,10.0,1.2239444997637503,4.311493224794719,29.95895276859029,1.2546202999938811,5.23156093582511,29.897807464003563
48,hobbies,0.025,0.25,10.0,1.2624399749851316,5.389366530993396,29.95895276859029,1.3013306654923196,6.539451169781387,29.897807464003563
48,hobbies,0.03,0.3,10.0,1.3009354502065131,6.4672398371920785,29.95895276859029,1.348041030990758,7.847341403737662,29.897807464003563
48,hobbies,0.04,0.4,10.0,1.377926400649276,8.622986449589439,29.95895276859029,1.4414617619876349,10.46312187165022,29.897807464003563
48,hobbies,0.05,0.5,10.0,1.4549173510920386,10.778733061986792,29.95895276859029,1.534882492984512,13.078902339562774,29.897807464003563
48,hobbies,0.06,0.6,10.0,1.5319083015348016,12.934479674384157,29.95895276859029,1.6283032239813888,15.694682807475324,29.897807464003563
48,hobbies,0.06999999999999999,0.7,10.0,1.6088992519775647,15.090226286781517,29.95895276859029,1.721723954978266,18.31046327538788,29.897807464003563
48,hobbies,0.08,0.8,10.0,1.6858902024203275,17.245972899178877,29.95895276859029,1.815144685975143,20.92624374330044,29.897807464003563
48,hobbies,0.09,0.9,10.0,1.76288115286309,19.401719511576236,29.95895276859029,1.9085654169720203,23.542024211213,29.897807464003563
48,hobbies,0.1,1.0,10.0,1.8398721033058527,21.557466123973583,29.95895276859029,2.0019861479688967,26.157804679125547,29.897807464003563
48,hobbies,0.12,1.2,10.0,1.9938540041913788,25.868959348768314,29.95895276859029,2.1888276099626505,31.38936561495065,29.897807464003563
48,hobbies,0.13999999999999999,1.4,10.0,2.1478359050769043,30.180452573563034,29.95895276859029,2.3756690719564046,36.62092655077576,29.897807464003563
48,hobbies,0.16,1.6,10.0,2.30181780596243,34.491945798357754,29.95895276859029,2.562510533950159,41.85248748660088,29.897807464003563
48,hobbies,0.18,1.8,10.0,2.4557997068479556,38.80343902315247,29.95895276859029,2.7493519959439134,47.084048422426,29.897807464003563
48,hobbies,0.2,2.0,10.0,2.609781607733481,43.114932247947166,29.95895276859029,2.9361934579376663,52.315609358251095,29.897807464003563
48,hobbies,0.25,2.5,10.0,2.9947363599472965,53.89366530993401,29.95895276859029,3.403297112922051,65.39451169781387,29.897807464003563
48,hobbies,0.3,3.0,10.0,3.379691112161109,64.67239837192076,29.95895276859029,3.870400767906436,78.47341403737664,29.897807464003563
48,hobbies,0.35,3.5,10.0,3.7646458643749243,75.45113143390759,29.95895276859029,4.337504422890821,91.55231637693942,29.897807464003563
48,hobbies,0.4,4.0,10.0,4.149600616588737,86.22986449589433,29.95895276859029,4.804608077875206,104.63121871650219,29.897807464003563
48,hobbies,0.45,4.5,10.0,4.534555368802552,97.00859755788116,29.95895276859029,5.271711732859591,117.71012105606496,29.897807464003563
48,hobbies,0.5,5.0,10.0,4.919510121016367,107.78733061986802,29.95895276859029,5.738815387843975,130.78902339562774,29.897807464003563
49,foods,0.005,0.05,10.0,2.868978907874927,2.1991267619767396,78.13228265852122,1.5104628847911954,2.523582320660352,39.76937845349312
49,foods,0.01,0.1,10.0,2.9475191493740964,4.398253523953479,78.13228265852122,1.6005908248147793,5.047164641320704,39.76937845349312
49,foods,0.015,0.15,10.0,3.0260593908732654,6.597380285930217,78.13228265852122,1.6907187648383635,7.5707469619810555,39.76937845349312
49,foods,0.02,0.2,10.0,3.1045996323724347,8.796507047906958,78.13228265852122,1.7808467048619474,10.094329282641407,39.76937845349312
49,foods,0.025,0.25,10.0,3.183139873871604,10.995633809883705,78.13228265852122,1.8709746448855316,12.617911603301764,39.76937845349312
49,foods,0.03,0.3,10.0,3.261680115370773,13.194760571860433,78.13228265852122,1.9611025849091153,15.141493923962111,39.76937845349312
49,foods,0.04,0.4,10.0,3.418760598369112,17.593014095813917,78.13228265852122,2.141358464956283,20.188658565282815,39.76937845349312
49,foods,0.05,0.5,10.0,3.575841081367451,21.99126761976741,78.13228265852122,2.3216143450034514,25.235823206603527,39.76937845349312
49,foods,0.06,0.6,10.0,3.732921564365789,26.389521143720867,78.13228265852122,2.5018702250506193,30.282987847924222,39.76937845349312
49,foods,0.06999999999999999,0.7,10.0,3.8900020473641277,30.78777466767435,78.13228265852122,2.682126105097787,35.330152489244924,39.76937845349312
49,foods,0.08,0.8,10.0,4.0470825303624665,35.186028191627834,78.13228265852122,2.8623819851449555,40.37731713056563,39.76937845349312
49,foods,0.09,0.9,10.0,4.204163013360805,39.58428171558133,78.13228265852122,3.042637865192123,45.42448177188633,39.76937845349312
49,foods,0.1,1.0,10.0,4.361243496359144,43.98253523953482,78.13228265852122,3.222893745239292,50.471646413207054,39.76937845349312
49,foods,0.12,1.2,10.0,4.67540446235582,52.77904228744173,78.13228265852122,3.583405505333627,60.565975695848444,39.76937845349312
49,foods,0.13999999999999999,1.4,10.0,4.989565428352497,61.5755493353487,78.13228265852122,3.943917265427963,70.66030497848985,39.76937845349312
49,foods,0.16,1.6,10.0,5.303726394349175,70.37205638325567,78.13228265852122,4.304429025522299,80.75463426113126,39.76937845349312
49,foods,0.18,1.8,10.0,5.617887360345853,79.16856343116265,78.13228265852122,4.6649407856166345,90.84896354377265,39.76937845349312
49,foods,0.2,2.0,10.0,5.932048326342531,87.96507047906964,78.13228265852122,5.025452545710972,100.94329282641411,39.76937845349312
49,foods,0.25,2.5,10.0,6.71745074133422,109.95633809883695,78.13228265852122,5.926731945946813,126.17911603301762,39.76937845349312
49,foods,0.3,3.0,10.0,7.502853156325914,131.9476057186044,78.13228265852122,6.8280113461826515,151.41493923962113,39.76937845349312
49,foods,0.35,3.5,10.0,8.28825557131761,153.93887333837185,78.13228265852122,7.729290746418493,176.6507624462247,39.76937845349312
49,foods,0.4,4.0,10.0,9.073657986309303,175.93014095813928,78.13228265852122,8.630570146654334,201.88658565282822,39.76937845349312
49,foods,0.45,4.5,10.0,9.85906040130099,197.92140857790648,78.13228265852122,9.531849546890173,227.12240885943172,39.76937845349312
49,foods,0.5,5.0,10.0,10.644462816292684,219.9126761976739,78.13228265852122,10.433128947126013,252.35823206603524,39.76937845349312
50,household,0.005,0.05,10.0,3.507674348346213,5.665781598887552,92.54910015480641,2.0066610845604114,7.207451207935811,48.97905915975571
50,household,0.01,0.1,10.0,3.710023691163625,11.331563197775104,92.54910015480641,2.2640700562724048,14.414902415871621,48.97905915975571
50,household,0.015,0.15,10.0,3.9123730339810376,16.997344796662652,92.54910015480641,2.5214790279843977,21.62235362380743,48.97905915975571
50,household,0.02,0.2,10.0,4.114722376798451,22.663126395550208,92.54910015480641,2.778887999696391,28.829804831743242,48.97905915975571
50,household,0.025,0.25,10.0,4.317071719615863,28.328907994437767,92.54910015480641,3.036296971408384,36.03725603967905,48.97905915975571
50,household,0.03,0.3,10.0,4.519421062433276,33.994689593325305,92.54910015480641,3.293705943120377,43.24470724761486,48.97905915975571
50,household,0.04,0.4,10.0,4.924119748068101,45.326252791100416,92.54910015480641,3.8085238865443642,57.659609663486485,48.97905915975571
50,household,0.05,0.5,10.0,5.328818433702927,56.657815988875534,92.54910015480641,4.32334182996835,72.0745120793581,48.97905915975571
50,household,0.06,0.6,10.0,5.73351711933775,67.98937918665061,92.54910015480641,4.838159773392336,86.48941449522972,48.97905915975571
50,household,0.06999999999999999,0.7,10.0,6.138215804972575,79.32094238442569,92.54910015480641,5.352977716816322,100.90431691110133,48.97905915975571
50,household,0.08,0.8,10.0,6.5429144906074015,90.65250558220083,92.54910015480641,5.8677956602403105,115.31921932697297,48.97905915975571
50,household,0.09,0.9,10.0,6.947613176242227,101.98406877997593,92.54910015480641,6.382613603664296,129.7341217428446,48.97905915975571
50,household,0.1,1.0,10.0,7.3523118618770535,113.31563197775107,92.54910015480641,6.897431547088282,144.1490241587162,48.97905915975571
50,household,0.12,1.2,10.0,8.1617092331467,135.97875837330122,92.54910015480641,7.927067433936256,172.97882899045945,48.97905915975571
50,household,0.13999999999999999,1.4,10.0,8.97110660441635,158.64188476885138,92.54910015480641,8.956703320784227,201.80863382220267,48.97905915975571
50,household,0.16,1.6,10.0,9.780503975686003,181.30501116440166,92.54910015480641,9.986339207632202,230.63843865394594,48.97905915975571
50,household,0.18,1.8,10.0,10.589901346955653,203.96813755995186,92.54910015480641,11.015975094480174,259.4682434856892,48.97905915975571
50,household,0.2,2.0,10.0,11.399298718225307,226.63126395550213,92.54910015480641,12.045610981328148,288.2980483174324,48.97905915975571
50,household,0.25,2.5,10.0,13.422792146399429,283.2890799443776,92.54910015480641,14.61970069844808,360.3725603967905,48.97905915975571
50,household,0.3,3.0,10.0,15.446285574573555,339.94689593325313,92.54910015480641,17.19379041556801,432.4470724761486,48.97905915975571
50,household,0.35,3.5,10.0,17.46977900274768,396.6047119221286,92.54910015480641,19.767880132687942,504.5215845555067,48.97905915975571
50,household,0.4,4.0,10.0,19.493272430921813,453.26252791100427,92.54910015480641,22.341969849807874,576.5960966348648,48.97905915975571
50,household,0.45,4.5,10.0,21.51676585909593,509.92034389987964,92.54910015480641,24.916059566927807,648.6706087142229,48.97905915975571
50,household,0.5,5.0,10.0,23.540259287270057,566.5781598887552,92.54910015480641,27.49014928404774,720.745120793581,48.97905915975571
51,household,0.005,0.05,10.0,0.7220381620757463,0.468886334746954,19.748182203373943,0.05173692013403135,1.182068940065801,0.26656482368707657
51,household,0.01,0.1,10.0,0.7387841026024232,0.937772669493908,19.748182203373943,0.09395366799352424,2.364137880131602,0.26656482368707657
51,household,0.015,0.15,10.0,0.7555300431291002,1.4066590042408624,19.748182203373943,0.13617041585301717,3.546206820197404,0.26656482368707657
51,household,0.02,0.2,10.0,0.7722759836557771,1.875545338987816,19.748182203373943,0.17838716371251004,4.728275760263204,0.26656482368707657
51,household,0.025,0.25,10.0,0.7890219241824541,2.3444316737347712,19.748182203373943,0.22060391157200293,5.910344700329006,0.26656482368707657
51,household,0.03,0.3,10.0,0.8057678647091311,2.813318008481725,19.748182203373943,0.26282065943149585,7.092413640394808,0.26656482368707657
51,household,0.04,0.4,10.0,0.8392597457624849,3.751090677975632,19.748182203373943,0.34725415515048164,9.456551520526409,0.26656482368707657
51,household,0.05,0.5,10.0,0.8727516268158387,4.6888633474695425,19.748182203373943,0.4316876508694674,11.820689400658011,0.26656482368707657
51,household,0.06,0.6,10.0,0.9062435078691926,5.62663601696345,19.748182203373943,0.5161211465884533,14.184827280789616,0.26656482368707657
51,household,0.06999999999999999,0.7,10.0,0.9397353889225464,6.564408686457357,19.748182203373943,0.600554642307439,16.548965160921217,0.26656482368707657
51,household,0.08,0.8,10.0,0.9732272699759003,7.502181355951264,19.748182203373943,0.6849881380264248,18.913103041052818,0.26656482368707657
51,household,0.09,0.9,10.0,1.0067191510292544,8.439954025445179,19.748182203373943,0.7694216337454108,21.277240921184426,0.26656482368707657
51,household,0.1,1.0,10.0,1.0402110320826081,9.377726694939085,19.748182203373943,0.8538551294643965,23.641378801316023,0.26656482368707657
51,household,0.12,1.2,10.0,1.1071947941893157,11.2532720339269,19.748182203373943,1.0227221209023682,28.36965456157923,0.26656482368707657
51,household,0.13999999999999999,1.4,10.0,1.1741785562960234,13.128817372914714,19.748182203373943,1.1915891123403397,33.09793032184243,0.26656482368707657
51,household,0.16,1.6,10.0,1.2411623184027312,15.004362711902528,19.748182203373943,1.3604561037783112,37.826206082105635,0.26656482368707657
51,household,0.18,1.8,10.0,1.3081460805094394,16.879908050890357,19.748182203373943,1.529323095216283,42.55448184236885,0.26656482368707657
51,household,0.2,2.0,10.0,1.375129842616147,18.75545338987817,19.748182203373943,1.6981900866542543,47.282757602632046,0.26656482368707657
51,household,0.25,2.5,10.0,1.542589247882916,23.44431673734771,19.748182203373943,2.1203575652491833,59.10344700329006,0.26656482368707657
51,household,0.3,3.0,10.0,1.7100486531496852,28.133180084817244,19.748182203373943,2.5425250438441123,70.92413640394807,0.26656482368707657
51,household,0.35,3.5,10.0,1.8775080584164547,32.82204343228679,19.748182203373943,2.9646925224390412,82.74482580460608,0.26656482368707657
51,household,0.4,4.0,10.0,2.0449674636832245,37.51090677975634,19.748182203373943,3.3868600010339702,94.56551520526409,0.26656482368707657
51,household,0.45,4.5,10.0,2.212426868949994,42.19977012722589,19.748182203373943,3.809027479628899,106.3862046059221,0.26656482368707657
51,household,0.5,5.0,10.0,2.3798862742167626,46.88863347469542,19.748182203373943,4.231194958223829,118.20689400658011,0.26656482368707657
52,foods,0.005,0.05,10.0,0.7195611285500091,0.25047786151016577,19.897233737890087,0.7321590435391825,0.6776488686911759,19.822804350405935
52,foods,0.01,0.1,10.0,0.7285067664610864,0.5009557230203315,19.897233737890087,0.7563607888495817,1.3552977373823518,19.822804350405935
52,foods,0.015,0.15,10.0,0.7374524043721638,0.751433584530498,19.897233737890087,0.7805625341599809,2.0329466060735286,19.822804350405935
52,foods,0.02,0.2,10.0,0.746398042283241,1.001911446040663,19.897233737890087,0.80476427947038,2.7105954747647036,19.822804350405935
52,foods,0.025,0.25,10.0,0.7553436801943184,1.2523893075508283,19.897233737890087,0.8289660247807792,3.388244343455881,19.822804350405935
52,foods,0.03,0.3,10.0,0.7642893181053958,1.502867169060996,19.897233737890087,0.8531677700911783,4.065893212147057,19.822804350405935
52,foods,0.04,0.4,10.0,0.7821805939275505,2.003822892081326,19.897233737890087,0.9015712607119765,5.421190949529407,19.822804350405935
52,foods,0.05,0.5,10.0,0.8000718697497051,2.5047786151016567,19.897233737890087,0.9499747513327749,6.776488686911762,19.822804350405935
52,foods,0.06,0.6,10.0,0.81796314557186,3.005734338121992,19.897233737890087,0.9983782419535733,8.131786424294114,19.822804350405935
52,foods,0.06999999999999999,0.7,10.0,0.8358544213940146,3.5066900611423217,19.897233737890087,1.0467817325743716,9.48708416167647,19.822804350405935
52,foods,0.08,0.8,10.0,0.8537456972161692,4.007645784162652,19.897233737890087,1.0951852231951695,10.842381899058815,19.822804350405935
52,foods,0.09,0.9,10.0,0.8716369730383241,4.508601507182987,19.897233737890087,1.1435887138159682,12.197679636441176,19.822804350405935
52,foods,0.1,1.0,10.0,0.8895282488604785,5.009557230203313,19.897233737890087,1.1919922044367663,13.552977373823524,19.822804350405935
52,foods,0.12,1.2,10.0,0.9253108005047882,6.011468676243984,19.897233737890087,1.288799185678363,16.26357284858823,19.822804350405935
52,foods,0.13999999999999999,1.4,10.0,0.9610933521490975,7.0133801222846435,19.897233737890087,1.3856061669199597,18.97416832335294,19.822804350405935
52,foods,0.16,1.6,10.0,0.9968759037934068,8.015291568325305,19.897233737890087,1.4824131481615557,21.68476379811763,19.822804350405935
52,foods,0.18,1.8,10.0,1.0326584554377163,9.017203014365974,19.897233737890087,1.5792201294031531,24.395359272882352,19.822804350405935
52,foods,0.2,2.0,10.0,1.0684410070820254,10.019114460406627,19.897233737890087,1.6760271106447493,27.105954747647047,19.822804350405935
52,foods,0.25,2.5,10.0,1.157897386192799,12.523893075508283,19.897233737890087,1.9180445637487407,33.88244343455881,19.822804350405935
52,foods,0.3,3.0,10.0,1.2473537653035724,15.02867169060994,19.897233737890087,2.160062016852732,40.65893212147057,19.822804350405935
52,foods,0.35,3.5,10.0,1.3368101444143465,17.53345030571161,19.897233737890087,2.402079469956724,47.43542080838233,19.822804350405935
52,foods,0.4,4.0,10.0,1.4262665235251195,20.038228920813253,19.897233737890087,2.644096923060715,54.211909495294094,19.822804350405935
52,foods,0.45,4.5,10.0,1.5157229026358934,22.543007535914924,19.897233737890087,2.8861143761647066,60.988398182205856,19.822804350405935
52,foods,0.5,5.0,10.0,1.6051792817466664,25.047786151016567,19.897233737890087,3.1281318292686984,67.76488686911762,19.822804350405935
53,household,0.005,0.05,10.0,7.570277375121379,7.953162095452468,204.01460440794617,3.9156501759375844,9.307282322645184,100.33092260360718
53,household,0.01,0.1,10.0,7.854318878530397,15.906324190904936,204.01460440794617,4.248053116032056,18.61456464529037,100.33092260360718
53,household,0.015,0.15,10.0,8.138360381939412,23.8594862863574,204.01460440794617,4.580456056126526,27.92184696793555,100.33092260360718
53,household,0.02,0.2,10.0,8.42240188534843,31.812648381809872,204.01460440794617,4.912858996220997,37.22912929058074,100.33092260360718
53,household,0.025,0.25,10.0,8.706443388757448,39.76581047726235,204.01460440794617,5.245261936315468,46.53641161322594,100.33092260360718
53,household,0.03,0.3,10.0,8.990484892166462,47.7189725727148,204.01460440794617,5.577664876409939,55.8436939358711,100.33092260360718
53,household,0.04,0.4,10.0,9.558567898984496,63.625296763619744,204.01460440794617,6.242470756598881,74.45825858116147,100.33092260360718
53,household,0.05,0.5,10.0,10.126650905802531,79.5316209545247,204.01460440794617,6.907276636787823,93.07282322645187,100.33092260360718
53,household,0.06,0.6,10.0,10.694733912620563,95.4379451454296,204.01460440794617,7.572082516976764,111.6873878717422,100.33092260360718
53,household,0.06999999999999999,0.7,10.0,11.262816919438595,111.34426933633453,204.01460440794617,8.236888397165707,130.30195251703262,100.33092260360718
53,household,0.08,0.8,10.0,11.830899926256631,127.25059352723949,204.01460440794617,8.901694277354647,148.91651716232295,100.33092260360718
53,household,0.09,0.9,10.0,12.398982933074665,143.15691771814443,204.01460440794617,9.566500157543592,167.5310818076134,100.33092260360718
53,household,0.1,1.0,10.0,12.967065939892697,159.0632419090494,204.01460440794617,10.231306037732534,186.14564645290375,100.33092260360718
53,household,0.12,1.2,10.0,14.103231953528763,190.8758902908592,204.01460440794617,11.560917798110413,223.3747757434844,100.33092260360718
53,household,0.13999999999999999,1.4,10.0,15.23939796716483,222.68853867266907,204.01460440794617,12.8905295584883,260.60390503406524,100.33092260360718
53,household,0.16,1.6,10.0,16.375563980800898,254.50118705447898,204.01460440794617,14.220141318866181,297.8330343246459,100.33092260360718
53,household,0.18,1.8,10.0,17.511729994436966,286.31383543628885,204.01460440794617,15.54975307924407,335.0621636152268,100.33092260360718
53,household,0.2,2.0,10.0,18.647896008073037,318.1264838180988,204.01460440794617,16.879364839621953,372.2912929058075,100.33092260360718
53,household,0.25,2.5,10.0,21.48831104216319,397.6581047726232,204.01460440794617,20.203394240566663,465.36411613225937,100.33092260360718
53,household,0.3,3.0,10.0,24.32872607625337,477.18972572714824,204.01460440794617,23.527423641511373,558.4369393587112,100.33092260360718
53,household,0.35,3.5,10.0,27.16914111034354,556.7213466816729,204.01460440794617,26.851453042456082,651.5097625851631,100.33092260360718
53,household,0.4,4.0,10.0,30.009556144433706,636.2529676361976,204.01460440794617,30.175482443400792,744.582585811615,100.33092260360718
53,household,0.45,4.5,10.0,32.849971178523866,715.7845885907221,204.01460440794617,33.4995118443455,837.6554090380669,100.33092260360718
53,household,0.5,5.0,10.0,35.69038621261402,795.3162095452464,204.01460440794617,36.82354124529021,930.7282322645187,100.33092260360718
54,hobbies,0.005,0.05,10.0,3.727411432219642,6.292729957435995,98.07479014471397,3.4576595441305216,6.3671374313533295,90.44732980430128
54,hobbies,0.01,0.1,10.0,3.952151787842356,12.58545991487199,98.07479014471397,3.6850573095359977,12.734274862706659,90.44732980430128
54,hobbies,0.015,0.15,10.0,4.17689214346507,18.878189872307978,98.07479014471397,3.9124550749414735,19.101412294059987,90.44732980430128
54,hobbies,0.02,0.2,10.0,4.401632499087784,25.17091982974398,98.07479014471397,4.13985284034695,25.468549725413318,90.44732980430128
54,hobbies,0.025,0.25,10.0,4.626372854710498,31.463649787179968,98.07479014471397,4.367250605752426,31.835687156766653,90.44732980430128
54,hobbies,0.03,0.3,10.0,4.851113210333212,37.756379744615955,98.07479014471397,4.594648371157902,38.202824588119974,90.44732980430128
54,hobbies,0.04,0.4,10.0,5.30059392157864,50.34183965948796,98.07479014471397,5.049443901968854,50.937099450826636,90.44732980430128
54,hobbies,0.05,0.5,10.0,5.750074632824068,62.927299574359935,98.07479014471397,5.504239432779806,63.671374313533306,90.44732980430128
54,hobbies,0.06,0.6,10.0,6.199555344069496,75.51275948923191,98.07479014471397,5.959034963590758,76.40564917623995,90.44732980430128
54,hobbies,0.06999999999999999,0.7,10.0,6.649036055314925,88.09821940410393,98.07479014471397,6.41383049440171,89.13992403894659,90.44732980430128
54,hobbies,0.08,0.8,10.0,7.098516766560353,100.68367931897592,98.07479014471397,6.868626025212663,101.87419890165327,90.44732980430128
54,hobbies,0.09,0.9,10.0,7.547997477805781,113.2691392338479,98.07479014471397,7.3234215560236136,114.60847376435993,90.44732980430128
54,hobbies,0.1,1.0,10.0,7.9974781890512086,125.85459914871987,98.07479014471397,7.778217086834567,127.34274862706661,90.44732980430128
54,hobbies,0.12,1.2,10.0,8.896439611542064,151.02551897846382,98.07479014471397,8.68780814845647,152.8112983524799,90.44732980430128
54,hobbies,0.13999999999999999,1.4,10.0,9.795401034032922,176.19643880820786,98.07479014471397,9.597399210078374,178.27984807789318,90.44732980430128
54,hobbies,0.16,1.6,10.0,10.694362456523779,201.36735863795184,98.07479014471397,10.506990271700278,203.74839780330655,90.44732980430128
54,hobbies,0.18,1.8,10.0,11.593323879014633,226.5382784676958,98.07479014471397,11.416581333322183,229.21694752871986,90.44732980430128
54,hobbies,0.2,2.0,10.0,12.49228530150549,251.70919829743974,98.07479014471397,12.32617239494409,254.68549725413322,90.44732980430128
54,hobbies,0.25,2.5,10.0,14.73968885773264,314.6364978717999,98.07479014471397,14.600150048998847,318.3568715676665,90.44732980430128
54,hobbies,0.3,3.0,10.0,16.987092413959772,377.56379744615964,98.07479014471397,16.87412770305361,382.02824588119984,90.44732980430128
54,hobbies,0.35,3.5,10.0,19.23449597018692,440.4910970205198,98.07479014471397,19.14810535710837,445.69962019473314,90.44732980430128
54,hobbies,0.4,4.0,10.0,21.481899526414054,503.4183965948795,98.07479014471397,21.42208301116313,509.37099450826645,90.44732980430128
54,hobbies,0.45,4.5,10.0,23.729303082641195,566.3456961692395,98.07479014471397,23.69606066521789,573.0423688217996,90.44732980430128
54,hobbies,0.5,5.0,10.0,25.976706638868354,629.2729957435998,98.07479014471397,25.97003831927265,636.713743135333,90.44732980430128
55,household,0.005,0.05,10.0,0.7161138182767,0.3940797938348269,19.657107117912773,0.37407959002611824,0.8033371314805534,9.670891389250757
55,household,0.01,0.1,10.0,0.7301880966279438,0.7881595876696538,19.657107117912773,0.4027702018647094,1.6066742629611068,9.670891389250757
55,household,0.015,0.15,10.0,0.7442623749791876,1.182239381504481,19.657107117912773,0.4314608137033006,2.4100113944416592,9.670891389250757
55,household,0.02,0.2,10.0,0.7583366533304314,1.5763191753393075,19.657107117912773,0.4601514255418918,3.2133485259222136,9.670891389250757
55,household,0.025,0.25,10.0,0.7724109316816753,1.9703989691741353,19.657107117912773,0.48884203738048304,4.016685657402768,9.670891389250757
55,household,0.03,0.3,10.0,0.786485210032919,2.364478763008962,19.657107117912773,0.5175326492190742,4.8200227888833185,9.670891389250757
55,household,0.04,0.4,10.0,0.8146337667354067,3.152638350678615,19.657107117912773,0.5749138728962565,6.426697051844427,9.670891389250757
55,household,0.05,0.5,10.0,0.8427823234378945,3.9407979383482705,19.657107117912773,0.632295096573439,8.033371314805535,9.670891389250757
55,household,0.06,0.6,10.0,0.870930880140382,4.728957526017924,19.657107117912773,0.6896763202506212,9.640045577766637,9.670891389250757
55,household,0.06999999999999999,0.7,10.0,0.8990794368428696,5.517117113687577,19.657107117912773,0.7470575439278037,11.246719840727744,9.670891389250757
55,household,0.08,0.8,10.0,0.9272279935453572,6.30527670135723,19.657107117912773,0.8044387676049861,12.853394103688855,9.670891389250757
55,household,0.09,0.9,10.0,0.955376550247845,7.093436289026887,19.657107117912773,0.8618199912821686,14.460068366649963,9.670891389250757
55,household,0.1,1.0,10.0,0.9835251069503326,7.881595876696541,19.657107117912773,0.9192012149593509,16.06674262961107,9.670891389250757
55,household,0.12,1.2,10.0,1.0398222203553078,9.457915052035847,19.657107117912773,1.0339636623137154,19.280091155533274,9.670891389250757
55,household,0.13999999999999999,1.4,10.0,1.096119333760283,11.034234227375155,19.657107117912773,1.1487261096680803,22.493439681455488,9.670891389250757
55,household,0.16,1.6,10.0,1.1524164471652583,12.61055340271446,19.657107117912773,1.2634885570224452,25.70678820737771,9.670891389250757
55,household,0.18,1.8,10.0,1.2087135605702337,14.186872578053775,19.657107117912773,1.3782510043768101,28.920136733299927,9.670891389250757
55,household,0.2,2.0,10.0,1.265010673975209,15.763191753393082,19.657107117912773,1.4930134517311748,32.13348525922214,9.670891389250757
55,household,0.25,2.5,10.0,1.405753457487647,19.703989691741345,19.657107117912773,1.7799195701170862,40.16685657402766,9.670891389250757
55,household,0.3,3.0,10.0,1.5464962410000855,23.64478763008962,19.657107117912773,2.0668256885029983,48.2002278888332,9.670891389250757
55,household,0.35,3.5,10.0,1.6872390245125237,27.585585568437892,19.657107117912773,2.35373180688891,56.23359920363873,9.670891389250757
55,household,0.4,4.0,10.0,1.827981808024962,31.526383506786164,19.657107117912773,2.640637925274823,64.26697051844428,9.670891389250757
55,household,0.45,4.5,10.0,1.9687245915373999,35.46718144513442,19.657107117912773,2.9275440436607334,72.30034183324977,9.670891389250757
55,household,0.5,5.0,10.0,2.109467375049838,39.40797938348269,19.657107117912773,3.2144501620466457,80.33371314805532,9.670891389250757
56,household,0.005,0.05,10.0,0.7499713829825841,1.1099693570152611,19.889229366497098,0.2684489037525574,1.321798829222098,6.194770475849509
56,household,0.01,0.1,10.0,0.7896131457331294,2.2199387140305222,19.889229366497098,0.31565600479620376,2.643597658444196,6.194770475849509
56,household,0.015,0.15,10.0,0.8292549084836744,3.3299080710457845,19.889229366497098,0.3628631058398501,3.9653964876662933,6.194770475849509
56,household,0.02,0.2,10.0,0.8688966712342194,4.4398774280610445,19.889229366497098,0.41007020688349644,5.287195316888392,6.194770475849509
56,household,0.025,0.25,10.0,0.9085384339847644,5.549846785076305,19.889229366497098,0.45727730792714283,6.60899414611049,6.194770475849509
56,household,0.03,0.3,10.0,0.9481801967353095,6.659816142091569,19.889229366497098,0.5044844089707892,7.9307929753325865,6.194770475849509
56,household,0.04,0.4,10.0,1.0274637222363996,8.879754856122089,19.889229366497098,0.5988986110580818,10.574390633776783,6.194770475849509
56,household,0.05,0.5,10.0,1.1067472477374896,11.09969357015261,19.889229366497098,0.6933128131453746,13.21798829222098,6.194770475849509
56,household,0.06,0.6,10.0,1.1860307732385797,13.319632284183138,19.889229366497098,0.7877270152326672,15.861585950665173,6.194770475849509
56,household,0.06999999999999999,0.7,10.0,1.2653142987396697,15.539570998213657,19.889229366497098,0.8821412173199601,18.505183609109373,6.194770475849509
56,household,0.08,0.8,10.0,1.3445978242407597,17.759509712244178,19.889229366497098,0.9765554194072527,21.148781267553566,6.194770475849509
56,household,0.09,0.9,10.0,1.4238813497418497,19.979448426274693,19.889229366497098,1.0709696214945457,23.792378925997767,6.194770475849509
56,household,0.1,1.0,10.0,1.5031648752429398,22.19938714030522,19.889229366497098,1.1653838235818381,26.43597658444196,6.194770475849509
56,household,0.12,1.2,10.0,1.6617319262451207,26.639264568366276,19.889229366497098,1.3542122277564235,31.723171901330346,6.194770475849509
56,household,0.13999999999999999,1.4,10.0,1.8202989772473006,31.079141996427314,19.889229366497098,1.543040631931009,37.01036721821875,6.194770475849509
56,household,0.16,1.6,10.0,1.9788660282494805,35.519019424488356,19.889229366497098,1.7318690361055944,42.29756253510713,6.194770475849509
56,household,0.18,1.8,10.0,2.13743307925166,39.95889685254939,19.889229366497098,1.9206974402801802,47.58475785199553,6.194770475849509
56,household,0.2,2.0,10.0,2.2960001302538404,44.39877428061044,19.889229366497098,2.1095258444547653,52.87195316888392,6.194770475849509
56,household,0.25,2.5,10.0,2.692417757759292,55.498467850763085,19.889229366497098,2.5815968548912287,66.0899414611049,6.194770475849509
56,household,0.3,3.0,10.0,3.088835385264742,66.59816142091567,19.889229366497098,3.0536678653276925,79.30792975332588,6.194770475849509
56,household,0.35,3.5,10.0,3.485253012770191,77.69785499106825,19.889229366497098,3.525738875764156,92.52591804554686,6.194770475849509
56,household,0.4,4.0,10.0,3.8816706402756416,88.79754856122088,19.889229366497098,3.9978098862006197,105.74390633776784,6.194770475849509
56,household,0.45,4.5,10.0,4.2780882677810945,99.89724213137356,19.889229366497098,4.469880896637083,118.9618946299888,6.194770475849509
56,household,0.5,5.0,10.0,4.674505895286545,110.99693570152617,19.889229366497098,4.9419519070735465,132.1798829222098,6.194770475849509
57,foods,0.005,0.05,10.0,12.598141753154055,10.208233178211376,342.53973591010214,8.254677018629653,10.936467757821088,220.1944887638092
57,foods,0.01,0.1,10.0,12.962721509518746,20.416466356422752,342.53973591010214,8.645265152837549,21.872935515642176,220.1944887638092
57,foods,0.015,0.15,10.0,13.327301265883438,30.624699534634125,342.53973591010214,9.035853287045445,32.80940327346325,220.1944887638092
57,foods,0.02,0.2,10.0,13.691881022248129,40.832932712845505,342.53973591010214,9.426441421253342,43.74587103128435,220.1944887638092
57,foods,0.025,0.25,10.0,14.056460778612822,51.04116589105686,342.53973591010214,9.817029555461236,54.68233878910542,220.1944887638092
57,foods,0.03,0.3,10.0,14.421040534977513,61.24939906926825,342.53973591010214,10.207617689669133,65.6188065469265,220.1944887638092
57,foods,0.04,0.4,10.0,15.1502000477069,81.66586542569101,342.53973591010214,10.988793958084926,87.4917420625687,220.1944887638092
57,foods,0.05,0.5,10.0,15.879359560436281,102.08233178211373,342.53973591010214,11.769970226500716,109.36467757821084,220.1944887638092
57,foods,0.06,0.6,10.0,16.608519073165667,122.4987981385365,342.53973591010214,12.551146494916509,131.237613093853,220.1944887638092
57,foods,0.06999999999999999,0.7,10.0,17.337678585895052,142.91526449495927,342.53973591010214,13.332322763332302,153.11054860949523,220.1944887638092
57,foods,0.08,0.8,10.0,18.066838098624434,163.33173085138202,342.53973591010214,14.113499031748093,174.9834841251374,220.1944887638092
57,foods,0.09,0.9,10.0,18.79599761135382,183.74819720780476,342.53973591010214,14.894675300163884,196.85641964077956,220.1944887638092
57,foods,0.1,1.0,10.0,19.5251571240832,204.16466356422745,342.53973591010214,15.675851568579674,218.7293551564217,220.1944887638092
57,foods,0.12,1.2,10.0,20.983476149541968,244.997596277073,342.53973591010214,17.23820410541126,262.475226187706,220.1944887638092
57,foods,0.13999999999999999,1.4,10.0,22.44179517500074,285.83052898991855,342.53973591010214,18.800556642242846,306.22109721899045,220.1944887638092
57,foods,0.16,1.6,10.0,23.90011420045951,326.66346170276404,342.53973591010214,20.36290917907443,349.9669682502748,220.1944887638092
57,foods,0.18,1.8,10.0,25.358433225918272,367.49639441560953,342.53973591010214,21.92526171590601,393.7128392815591,220.1944887638092
57,foods,0.2,2.0,10.0,26.816752251377036,408.3293271284549,342.53973591010214,23.48761425273759,437.4587103128434,220.1944887638092
57,foods,0.25,2.5,10.0,30.46254981502396,510.4116589105688,342.53973591010214,27.393495594816553,546.8233878910543,220.1944887638092
57,foods,0.3,3.0,10.0,34.108347378670885,612.4939906926827,342.53973591010214,31.29937693689551,656.1880654692651,220.1944887638092
57,foods,0.35,3.5,10.0,37.754144942317794,714.576322474796,342.53973591010214,35.20525827897446,765.5527430474758,220.1944887638092
57,foods,0.4,4.0,10.0,41.39994250596471,816.6586542569098,342.53973591010214,39.111139621053425,874.9174206256868,220.1944887638092
57,foods,0.45,4.5,10.0,45.04574006961163,918.7409860390236,342.53973591010214,43.01702096313238,984.2820982038976,220.1944887638092
57,foods,0.5,5.0,10.0,48.69153763325856,1020.8233178211376,342.53973591010214,46.922902305211345,1093.6467757821085,220.1944887638092
58,foods,0.005,0.05,10.0,16.351194478667082,8.75865078029226,449.07479462238604,4.620625601815326,11.244282469153402,118.13323438167572
58,foods,0.01,0.1,10.0,16.664003435106093,17.51730156058452,449.07479462238604,5.022207118570805,22.488564938306805,118.13323438167572
58,foods,0.015,0.15,10.0,16.9768123915451,26.27595234087678,449.07479462238604,5.423788635326283,33.73284740746022,118.13323438167572
58,foods,0.02,0.2,10.0,17.28962134798411,35.03460312116904,449.07479462238604,5.825370152081762,44.97712987661361,118.13323438167572
58,foods,0.025,0.25,10.0,17.60243030442312,43.79325390146131,449.07479462238604,6.22695166883724,56.22141234576702,118.13323438167572
58,foods,0.03,0.3,10.0,17.91523926086213,52.55190468175356,449.07479462238604,6.62853318559272,67.46569481492044,118.13323438167572
58,foods,0.04,0.4,10.0,18.540857173740147,70.06920624233808,449.07479462238604,7.431696219103677,89.95425975322722,118.13323438167572
58,foods,0.05,0.5,10.0,19.166475086618167,87.58650780292263,449.07479462238604,8.234859252614635,112.44282469153404,118.13323438167572
58,foods,0.06,0.6,10.0,19.792092999496184,105.10380936350712,449.07479462238604,9.038022286125592,134.93138962984088,118.13323438167572
58,foods,0.06999999999999999,0.7,10.0,20.4177109123742,122.62111092409162,449.07479462238604,9.84118531963655,157.4199545681477,118.13323438167572
58,foods,0.08,0.8,10.0,21.04332882525222,140.13841248467617,449.07479462238604,10.644348353147507,179.90851950645444,118.13323438167572
58,foods,0.09,0.9,10.0,21.66894673813024,157.65571404526077,449.07479462238604,11.447511386658464,202.39708444476125,118.13323438167572
58,foods,0.1,1.0,10.0,22.294564651008262,175.17301560584525,449.07479462238604,12.250674420169421,224.88564938306808,118.13323438167572
58,foods,0.12,1.2,10.0,23.545800476764295,210.20761872701425,449.07479462238604,13.857000487191339,269.86277925968176,118.13323438167572
58,foods,0.13999999999999999,1.4,10.0,24.797036302520333,245.24222184818325,449.07479462238604,15.463326554213253,314.8399091362954,118.13323438167572
58,foods,0.16,1.6,10.0,26.048272128276373,280.27682496935233,449.07479462238604,17.069652621235164,359.8170390129089,118.13323438167572
58,foods,0.18,1.8,10.0,27.29950795403241,315.31142809052153,449.07479462238604,18.675978688257082,404.7941688895225,118.13323438167572
58,foods,0.2,2.0,10.0,28.55074377978845,350.3460312116905,449.07479462238604,20.282304755278997,449.77129876613617,118.13323438167572
58,foods,0.25,2.5,10.0,31.678833344178535,437.9325390146129,449.07479462238604,24.298119922833784,562.2141234576702,118.13323438167572
58,foods,0.3,3.0,10.0,34.80692290856864,525.5190468175357,449.07479462238604,28.313935090388572,674.6569481492043,118.13323438167572
58,foods,0.35,3.5,10.0,37.935012472958725,613.1055546204584,449.07479462238604,32.32975025794336,787.0997728407383,118.13323438167572
58,foods,0.4,4.0,10.0,41.06310203734882,700.692062423381,449.07479462238604,36.345565425498144,899.5425975322723,118.13323438167572
58,foods,0.45,4.5,10.0,44.19119160173891,788.2785702263033,449.07479462238604,40.361380593052935,1011.9854222238064,118.13323438167572
58,foods,0.5,5.0,10.0,47.319281166128995,875.8650780292259,449.07479462238604,44.37719576060772,1124.4282469153404,118.13323438167572
59,hobbies,0.005,0.05,10.0,1.249491459018359,0.2764534630526932,34.70930738946136,0.8019886728908334,1.4322461307048795,21.023436710238457
59,hobbies,0.01,0.1,10.0,1.2593647969845265,0.5529069261053864,34.70930738946136,0.8531403204160076,2.864492261409759,21.023436710238457
59,hobbies,0.015,0.15,10.0,1.2692381349506943,0.8293603891580797,34.70930738946136,0.904291967941182,4.29673839211464,21.023436710238457
59,hobbies,0.02,0.2,10.0,1.2791114729168618,1.1058138522107728,34.70930738946136,0.9554436154663561,5.728984522819518,21.023436710238457
59,hobbies,0.025,0.25,10.0,1.2889848108830295,1.3822673152634661,34.70930738946136,1.0065952629915305,7.161230653524399,21.023436710238457
59,hobbies,0.03,0.3,10.0,1.298858148849197,1.6587207783161595,34.70930738946136,1.057746910516705,8.59347678422928,21.023436710238457
59,hobbies,0.04,0.4,10.0,1.3186048247815323,2.2116277044215455,34.70930738946136,1.1600502055670532,11.457969045639036,21.023436710238457
59,hobbies,0.05,0.5,10.0,1.3383515007138675,2.7645346305269323,34.70930738946136,1.262353500617402,14.322461307048798,21.023436710238457
59,hobbies,0.06,0.6,10.0,1.3580981766462028,3.317441556632319,34.70930738946136,1.3646567956677507,17.18695356845856,21.023436710238457
59,hobbies,0.06999999999999999,0.7,10.0,1.3778448525785378,3.8703484827377057,34.70930738946136,1.4669600907180989,20.051445829868317,21.023436710238457
59,hobbies,0.08,0.8,10.0,1.397591528510873,4.423255408843091,34.70930738946136,1.5692633857684475,22.915938091278072,21.023436710238457
59,hobbies,0.09,0.9,10.0,1.4173382044432083,4.976162334948478,34.70930738946136,1.6715666808187961,25.780430352687837,21.023436710238457
59,hobbies,0.1,1.0,10.0,1.4370848803755436,5.5290692610538645,34.70930738946136,1.7738699758691447,28.644922614097595,21.023436710238457
59,hobbies,0.12,1.2,10.0,1.4765782322402141,6.634883113264638,34.70930738946136,1.978476565969842,34.37390713691712,21.023436710238457
59,hobbies,0.13999999999999999,1.4,10.0,1.5160715841048844,7.740696965475411,34.70930738946136,2.183083156070539,40.102891659736635,21.023436710238457
59,hobbies,0.16,1.6,10.0,1.555564935969555,8.846510817686182,34.70930738946136,2.387689746171236,45.831876182556144,21.023436710238457
59,hobbies,0.18,1.8,10.0,1.5950582878342254,9.952324669896957,34.70930738946136,2.592296336271933,51.560860705375674,21.023436710238457
59,hobbies,0.2,2.0,10.0,1.634551639698896,11.058138522107729,34.70930738946136,2.7969029263726304,57.28984522819519,21.023436710238457
59,hobbies,0.25,2.5,10.0,1.7332850193605722,13.82267315263466,34.70930738946136,3.308419401624373,71.61230653524399,21.023436710238457
59,hobbies,0.3,3.0,10.0,1.8320183990222483,16.587207783161595,34.70930738946136,3.819935876876116,85.93476784229279,21.023436710238457
59,hobbies,0.35,3.5,10.0,1.9307517786839246,19.351742413688527,34.70930738946136,4.331452352127859,100.25722914934158,21.023436710238457
59,hobbies,0.4,4.0,10.0,2.0294851583456004,22.116277044215458,34.70930738946136,4.842968827379601,114.57969045639038,21.023436710238457
59,hobbies,0.45,4.5,10.0,2.128218538007277,24.88081167474239,34.70930738946136,5.354485302631344,128.90215176343918,21.023436710238457
59,hobbies,0.5,5.0,10.0,2.226951917668953,27.64534630526932,34.70930738946136,5.866001777883087,143.22461307048798,21.023436710238457
60,foods,0.005,0.05,10.0,15.149228399586965,14.694781324752757,409.4836138636823,13.060509807510032,15.764288610219964,349.9299860000609
60,foods,0.01,0.1,10.0,15.674042018328137,29.389562649505514,409.4836138636823,13.623520115017888,31.528577220439928,349.9299860000609
60,foods,0.015,0.15,10.0,16.198855637069308,44.08434397425828,409.4836138636823,14.186530422525744,47.29286583065989,349.9299860000609
60,foods,0.02,0.2,10.0,16.723669255810474,58.77912529901103,409.4836138636823,14.7495407300336,63.057154440879856,349.9299860000609
60,foods,0.025,0.25,10.0,17.248482874551648,73.47390662376378,409.4836138636823,15.312551037541454,78.82144305109979,349.9299860000609
60,foods,0.03,0.3,10.0,17.773296493292815,88.16868794851656,409.4836138636823,15.87556134504931,94.58573166131978,349.9299860000609
60,foods,0.04,0.4,10.0,18.822923730775155,117.55825059802206,409.4836138636823,17.00158196006502,126.11430888175971,349.9299860000609
60,foods,0.05,0.5,10.0,19.872550968257492,146.94781324752756,409.4836138636823,18.127602575080733,157.64288610219958,349.9299860000609
60,foods,0.06,0.6,10.0,20.922178205739836,176.33737589703313,409.4836138636823,19.253623190096448,189.17146332263957,349.9299860000609
60,foods,0.06999999999999999,0.7,10.0,21.971805443222173,205.72693854653855,409.4836138636823,20.379643805112156,220.70004054307947,349.9299860000609
60,foods,0.08,0.8,10.0,23.021432680704518,235.1165011960441,409.4836138636823,21.505664420127868,252.22861776351942,349.9299860000609
60,foods,0.09,0.9,10.0,24.071059918186855,264.50606384554965,409.4836138636823,22.631685035143583,283.7571949839594,349.9299860000609
60,foods,0.1,1.0,10.0,25.120687155669195,293.8956264950551,409.4836138636823,23.75770565015929,315.28577220439917,349.9299860000609
60,foods,0.12,1.2,10.0,27.21994163063388,352.67475179406625,409.4836138636823,26.009746880190715,378.34292664527914,349.9299860000609
60,foods,0.13999999999999999,1.4,10.0,29.319196105598547,411.4538770930771,409.4836138636823,28.261788110222138,441.40008108615893,349.9299860000609
60,foods,0.16,1.6,10.0,31.418450580563235,470.2330023920882,409.4836138636823,30.51382934025356,504.45723552703885,349.9299860000609
60,foods,0.18,1.8,10.0,33.51770505552791,529.0121276910993,409.4836138636823,32.76587057028499,567.5143899679188,349.9299860000609
60,foods,0.2,2.0,10.0,35.61695953049259,587.7912529901103,409.4836138636823,35.017911800316405,630.5715444087983,349.9299860000609
60,foods,0.25,2.5,10.0,40.865095717904296,734.7390662376381,409.4836138636823,40.648014875394956,788.2144305109979,349.9299860000609
60,foods,0.3,3.0,10.0,46.11323190531597,881.686879485165,409.4836138636823,46.278117950473515,945.8573166131974,349.9299860000609
60,foods,0.35,3.5,10.0,51.36136809272768,1028.6346927326927,409.4836138636823,51.908221025552066,1103.5002027153969,349.9299860000609
60,foods,0.4,4.0,10.0,56.60950428013939,1175.5825059802205,409.4836138636823,57.538324100630625,1261.1430888175967,349.9299860000609
60,foods,0.45,4.5,10.0,61.8576404675511,1322.5303192277486,409.4836138636823,63.168427175709176,1418.7859749197962,349.9299860000609
60,foods,0.5,5.0,10.0,67.10577665496281,1469.4781324752762,409.4836138636823,68.79853025078773,1576.4288610219958,349.9299860000609
61,hobbies,0.005,0.05,10.0,1.2275367542924531,1.5289649701358101,32.84206415005288,1.2074009595039699,2.0527020838111634,31.754524782299995
61,hobbies,0.01,0.1,10.0,1.2821426460830179,3.0579299402716202,32.84206415005288,1.2807117482115113,4.105404167622327,31.754524782299995
61,hobbies,0.015,0.15,10.0,1.3367485378735824,4.5868949104074295,32.84206415005288,1.3540225369190533,6.158106251433492,31.754524782299995
61,hobbies,0.02,0.2,10.0,1.3913544296641471,6.1158598805432405,32.84206415005288,1.4273333256265945,8.210808335244653,31.754524782299995
61,hobbies,0.025,0.25,10.0,1.4459603214547117,7.644824850679051,32.84206415005288,1.5006441143341362,10.26351041905582,31.754524782299995
61,hobbies,0.03,0.3,10.0,1.5005662132452764,9.173789820814859,32.84206415005288,1.5739549030416777,12.316212502866984,31.754524782299995
61,hobbies,0.04,0.4,10.0,1.6097779968264057,12.231719761086481,32.84206415005288,1.7205764804567607,16.421616670489307,31.754524782299995
61,hobbies,0.05,0.5,10.0,1.718989780407535,15.289649701358101,32.84206415005288,1.8671980578718441,20.52702083811164,31.754524782299995
61,hobbies,0.06,0.6,10.0,1.8282015639886642,18.347579641629718,32.84206415005288,2.0138196352869273,24.632425005733968,31.754524782299995
61,hobbies,0.06999999999999999,0.7,10.0,1.9374133475697934,21.405509581901345,32.84206415005288,2.1604412127020107,28.7378291733563,31.754524782299995
61,hobbies,0.08,0.8,10.0,2.0466251311509227,24.463439522172962,32.84206415005288,2.3070627901170933,32.843233340978614,31.754524782299995
61,hobbies,0.09,0.9,10.0,2.155836914732052,27.52136946244459,32.84206415005288,2.4536843675321762,36.948637508600946,31.754524782299995
61,hobbies,0.1,1.0,10.0,2.2650486983131812,30.579299402716202,32.84206415005288,2.6003059449472596,41.05404167622328,31.754524782299995
61,hobbies,0.12,1.2,10.0,2.4834722654754393,36.695159283259436,32.84206415005288,2.893549099777426,49.264850011467935,31.754524782299995
61,hobbies,0.13999999999999999,1.4,10.0,2.701895832637699,42.81101916380269,32.84206415005288,3.186792254607593,57.4756583467126,31.754524782299995
61,hobbies,0.16,1.6,10.0,2.9203193997999572,48.926879044345924,32.84206415005288,3.480035409437758,65.68646668195723,31.754524782299995
61,hobbies,0.18,1.8,10.0,3.138742966962216,55.04273892488918,32.84206415005288,3.7732785642679247,73.89727501720189,31.754524782299995
61,hobbies,0.2,2.0,10.0,3.3571665341244743,61.158598805432405,32.84206415005288,4.066521719098091,82.10808335244656,31.754524782299995
61,hobbies,0.25,2.5,10.0,3.9032254520301213,76.44824850679052,32.84206415005288,4.799629606173506,102.6351041905582,31.754524782299995
61,hobbies,0.3,3.0,10.0,4.449284369935768,91.73789820814862,32.84206415005288,5.532737493248923,123.16212502866983,31.754524782299995
61,hobbies,0.35,3.5,10.0,4.995343287841414,107.0275479095067,32.84206415005288,6.265845380324338,143.68914586678147,31.754524782299995
61,hobbies,0.4,4.0,10.0,5.54140220574706,122.31719761086481,32.84206415005288,6.998953267399754,164.2161667048931,31.754524782299995
61,hobbies,0.45,4.5,10.0,6.087461123652708,137.60684731222292,32.84206415005288,7.732061154475169,184.74318754300475,31.754524782299995
61,hobbies,0.5,5.0,10.0,6.633520041558354,152.89649701358104,32.84206415005288,8.465169041550585,205.2702083811164,31.754524782299995
62,foods,0.005,0.05,10.0,7.255986504578931,7.2898884951987455,195.87773363301133,0.4229695088097028,11.843146246671678,0.0
62,foods,0.01,0.1,10.0,7.516339665121744,14.579776990397491,195.87773363301133,0.8459390176194056,23.686292493343355,0.0
62,foods,0.015,0.15,10.0,7.776692825664556,21.869665485596244,195.87773363301133,1.2689085264291085,35.52943874001504,0.0
62,foods,0.02,0.2,10.0,8.037045986207369,29.159553980794982,195.87773363301133,1.6918780352388112,47.37258498668671,0.0
62,foods,0.025,0.25,10.0,8.29739914675018,36.449442475993735,195.87773363301133,2.1148475440485135,59.21573123335838,0.0
62,foods,0.03,0.3,10.0,8.557752307292994,43.73933097119249,195.87773363301133,2.537817052858217,71.05887748003008,0.0
62,foods,0.04,0.4,10.0,9.078458628378618,58.319107961589964,195.87773363301133,3.3837560704776224,94.74516997337342,0.0
62,foods,0.05,0.5,10.0,9.599164949464242,72.89888495198747,195.87773363301133,4.229695088097027,118.43146246671677,0.0
62,foods,0.06,0.6,10.0,10.119871270549867,87.47866194238497,195.87773363301133,5.075634105716434,142.11775496006015,0.0
62,foods,0.06999999999999999,0.7,10.0,10.640577591635491,102.05843893278241,195.87773363301133,5.921573123335837,165.80404745340343,0.0
62,foods,0.08,0.8,10.0,11.161283912721116,116.63821592317993,195.87773363301133,6.767512140955245,189.49033994674684,0.0
62,foods,0.09,0.9,10.0,11.681990233806742,131.21799291357743,195.87773363301133,7.613451158574651,213.17663244009023,0.0
62,foods,0.1,1.0,10.0,12.202696554892368,145.79776990397494,195.87773363301133,8.459390176194054,236.86292493343353,0.0
62,foods,0.12,1.2,10.0,13.244109197063617,174.95732388476995,195.87773363301133,10.151268211432868,284.2355099201203,0.0
62,foods,0.13999999999999999,1.4,10.0,14.285521839234862,204.11687786556482,195.87773363301133,11.843146246671674,331.60809490680685,0.0
62,foods,0.16,1.6,10.0,15.326934481406113,233.27643184635986,195.87773363301133,13.53502428191049,378.9806798934937,0.0
62,foods,0.18,1.8,10.0,16.368347123577365,262.43598582715487,195.87773363301133,15.226902317149301,426.35326488018046,0.0
62,foods,0.2,2.0,10.0,17.409759765748614,291.5955398079499,195.87773363301133,16.918780352388108,473.72584986686707,0.0
62,foods,0.25,2.5,10.0,20.013291371176738,364.4944247599374,195.87773363301133,21.148475440485136,592.1573123335838,0.0
62,foods,0.3,3.0,10.0,22.61682297660486,437.39330971192476,195.87773363301133,25.378170528582164,710.5887748003006,0.0
62,foods,0.35,3.5,10.0,25.220354582032986,510.2921946639122,195.87773363301133,29.60786561667919,829.0202372670174,0.0
62,foods,0.4,4.0,10.0,27.82388618746111,583.1910796158998,195.87773363301133,33.837560704776216,947.4516997337341,0.0
62,foods,0.45,4.5,10.0,30.427417792889223,656.0899645678869,195.87773363301133,38.06725579287325,1065.883162200451,0.0
62,foods,0.5,5.0,10.0,33.03094939831736,728.9888495198747,195.87773363301133,42.29695088097027,1184.3146246671677,0.0
63,foods,0.005,0.05,10.0,3.7234723186057486,3.8311194078091404,100.42610551315182,0.4412625346864973,12.355350971221924,0.0
63,foods,0.01,0.1,10.0,3.8602980117417895,7.662238815618281,100.42610551315182,0.8825250693729946,24.710701942443848,0.0
63,foods,0.015,0.15,10.0,3.99712370487783,11.493358223427418,100.42610551315182,1.3237876040594918,37.06605291366577,0.0
63,foods,0.02,0.2,10.0,4.133949398013871,15.324477631236562,100.42610551315182,1.7650501387459892,49.421403884887695,0.0
63,foods,0.025,0.25,10.0,4.270775091149912,19.155597039045695,100.42610551315182,2.2063126734324863,61.77675485610962,0.0
63,foods,0.03,0.3,10.0,4.407600784285952,22.986716446854835,100.42610551315182,2.6475752081189836,74.13210582733154,0.0
63,foods,0.04,0.4,10.0,4.681252170558033,30.648955262473123,100.42610551315182,3.5301002774919783,98.84280776977539,0.0
63,foods,0.05,0.5,10.0,4.954903556830115,38.31119407809139,100.42610551315182,4.4126253468649725,123.55350971221924,0.0
63,foods,0.06,0.6,10.0,5.228554943102196,45.97343289370967,100.42610551315182,5.295150416237967,148.2642116546631,0.0
63,foods,0.06999999999999999,0.7,10.0,5.502206329374277,53.63567170932795,100.42610551315182,6.177675485610961,172.9749135971069,0.0
63,foods,0.08,0.8,10.0,5.775857715646359,61.297910524946246,100.42610551315182,7.060200554983957,197.68561553955078,0.0
63,foods,0.09,0.9,10.0,6.0495091019184395,68.9601493405645,100.42610551315182,7.942725624356952,222.39631748199466,0.0
63,foods,0.1,1.0,10.0,6.323160488190522,76.62238815618278,100.42610551315182,8.825250693729945,247.10701942443848,0.0
63,foods,0.12,1.2,10.0,6.870463260734685,91.94686578741934,100.42610551315182,10.590300832475934,296.5284233093262,0.0
63,foods,0.13999999999999999,1.4,10.0,7.4177660332788475,107.2713434186559,100.42610551315182,12.355350971221922,345.9498271942138,0.0
63,foods,0.16,1.6,10.0,7.965068805823011,122.59582104989249,100.42610551315182,14.120401109967913,395.37123107910156,0.0
63,foods,0.18,1.8,10.0,8.512371578367171,137.920298681129,100.42610551315182,15.885451248713904,444.7926349639893,0.0
63,foods,0.2,2.0,10.0,9.059674350911335,153.24477631236556,100.42610551315182,17.65050138745989,494.21403884887695,0.0
63,foods,0.25,2.5,10.0,10.427931282271743,191.555970390457,100.42610551315182,22.063126734324864,617.7675485610962,0.0
63,foods,0.3,3.0,10.0,11.796188213632151,229.86716446854842,100.42610551315182,26.475752081189835,741.3210582733154,0.0
63,foods,0.35,3.5,10.0,13.164445144992559,268.17835854663986,100.42610551315182,30.88837742805481,864.8745679855347,0.0
63,foods,0.4,4.0,10.0,14.532702076352962,306.4895526247311,100.42610551315182,35.30100277491978,988.4280776977539,0.0
63,foods,0.45,4.5,10.0,15.900959007713373,344.80074670282266,100.42610551315182,39.71362812178476,1111.9815874099731,0.0
63,foods,0.5,5.0,10.0,17.269215939073778,383.111940780914,100.42610551315182,44.12625346864973,1235.5350971221924,0.0
64,foods,0.005,0.05,10.0,2.027136396137497,1.9572423231277873,54.80257676872213,1.5322083904807058,2.040033055841923,40.861801877617836
64,foods,0.01,0.1,10.0,2.0970379076777754,3.9144846462555747,54.80257676872213,1.6050667139036316,4.080066111683846,40.861801877617836
64,foods,0.015,0.15,10.0,2.1669394192180533,5.871726969383361,54.80257676872213,1.6779250373265575,6.12009916752577,40.861801877617836
64,foods,0.02,0.2,10.0,2.2368409307583312,7.828969292511149,54.80257676872213,1.7507833607494832,8.160132223367691,40.861801877617836
64,foods,0.025,0.25,10.0,2.3067424422986096,9.786211615638935,54.80257676872213,1.823641684172409,10.200165279209614,40.861801877617836
64,foods,0.03,0.3,10.0,2.3766439538388875,11.743453938766722,54.80257676872213,1.8965000075953349,12.24019833505154,40.861801877617836
64,foods,0.04,0.4,10.0,2.5164469769194437,15.657938585022299,54.80257676872213,2.0422166544411864,16.320264446735383,40.861801877617836
64,foods,0.05,0.5,10.0,2.65625,19.57242323127787,54.80257676872213,2.187933301287038,20.400330558419228,40.861801877617836
64,foods,0.06,0.6,10.0,2.7960530230805563,23.486907877533444,54.80257676872213,2.33364994813289,24.48039667010308,40.861801877617836
64,foods,0.06999999999999999,0.7,10.0,2.935856046161112,27.401392523789003,54.80257676872213,2.479366594978741,28.560462781786914,40.861801877617836
64,foods,0.08,0.8,10.0,3.075659069241669,31.315877170044597,54.80257676872213,2.625083241824593,32.640528893470766,40.861801877617836
64,foods,0.09,0.9,10.0,3.2154620923222246,35.23036181630016,54.80257676872213,2.770799888670445,36.720595005154614,40.861801877617836
64,foods,0.1,1.0,10.0,3.355265115402781,39.14484646255574,54.80257676872213,2.9165165355162963,40.800661116838455,40.861801877617836
64,foods,0.12,1.2,10.0,3.6348711615638933,46.97381575506689,54.80257676872213,3.2079498292079998,48.96079334020616,40.861801877617836
64,foods,0.13999999999999999,1.4,10.0,3.9144772077250045,54.802785047578006,54.80257676872213,3.499383122899702,57.12092556357383,40.861801877617836
64,foods,0.16,1.6,10.0,4.194083253886119,62.631754340089195,54.80257676872213,3.790816416591406,65.28105778694153,40.861801877617836
64,foods,0.18,1.8,10.0,4.473689300047231,70.46072363260032,54.80257676872213,4.08224971028311,73.44119001030923,40.861801877617836
64,foods,0.2,2.0,10.0,4.7532953462083425,78.28969292511148,54.80257676872213,4.373683003974812,81.60132223367691,40.861801877617836
64,foods,0.25,2.5,10.0,5.452310461611124,97.86211615638935,54.80257676872213,5.102266238204071,102.00165279209614,40.861801877617836
64,foods,0.3,3.0,10.0,6.151325577013905,117.43453938766721,54.80257676872213,5.830849472433329,122.40198335051537,40.861801877617836
64,foods,0.35,3.5,10.0,6.850340692416687,137.0069626189451,54.80257676872213,6.559432706662586,142.8023139089346,40.861801877617836
64,foods,0.4,4.0,10.0,7.549355807819468,156.57938585022296,54.80257676872213,7.288015940891845,163.20264446735382,40.861801877617836
64,foods,0.45,4.5,10.0,8.248370923222248,176.15180908150083,54.80257676872213,8.016599175121103,183.60297502577305,40.861801877617836
64,foods,0.5,5.0,10.0,8.94738603862503,195.7242323127787,54.80257676872213,8.745182409350361,204.00330558419228,40.861801877617836
65,hobbies,0.005,0.05,10.0,0.18284309734256413,0.21738911970569494,4.902217605886101,0.03115228680627686,0.8722640305757521,0.0
65,hobbies,0.01,0.1,10.0,0.1906069944749104,0.4347782394113899,4.902217605886101,0.06230457361255372,1.7445280611515042,0.0
65,hobbies,0.015,0.15,10.0,0.19837089160725663,0.6521673591170849,4.902217605886101,0.09345686041883058,2.6167920917272562,0.0
65,hobbies,0.02,0.2,10.0,0.20613478873960286,0.8695564788227798,4.902217605886101,0.12460914722510744,3.4890561223030083,0.0
65,hobbies,0.025,0.25,10.0,0.21389868587194913,1.086945598528475,4.902217605886101,0.15576143403138434,4.361320152878761,0.0
65,hobbies,0.03,0.3,10.0,0.22166258300429537,1.3043347182341698,4.902217605886101,0.18691372083766117,5.2335841834545125,0.0
65,hobbies,0.04,0.4,10.0,0.23719037726898787,1.7391129576455595,4.902217605886101,0.24921829445021487,6.978112244606017,0.0
65,hobbies,0.05,0.5,10.0,0.25271817153368037,2.17389119705695,4.902217605886101,0.3115228680627687,8.722640305757523,0.0
65,hobbies,0.06,0.6,10.0,0.26824596579837284,2.6086694364683396,4.902217605886101,0.37382744167532234,10.467168366909025,0.0
65,hobbies,0.06999999999999999,0.7,10.0,0.2837737600630654,3.0434476758797295,4.902217605886101,0.43613201528787615,12.211696428060533,0.0
65,hobbies,0.08,0.8,10.0,0.29930155432775785,3.478225915291119,4.902217605886101,0.49843658890042974,13.956224489212033,0.0
65,hobbies,0.09,0.9,10.0,0.3148293485924504,3.913004154702509,4.902217605886101,0.5607411625129838,15.700752550363546,0.0
65,hobbies,0.1,1.0,10.0,0.33035714285714285,4.3477823941139,4.902217605886101,0.6230457361255374,17.445280611515045,0.0
65,hobbies,0.12,1.2,10.0,0.36141273138652785,5.217338872936679,4.902217605886101,0.7476548833506447,20.93433673381805,0.0
65,hobbies,0.13999999999999999,1.4,10.0,0.39246831991591286,6.086895351759459,4.902217605886101,0.8722640305757523,24.423392856121065,0.0
65,hobbies,0.16,1.6,10.0,0.42352390844529786,6.956451830582238,4.902217605886101,0.9968731778008595,27.912448978424067,0.0
65,hobbies,0.18,1.8,10.0,0.45457949697468286,7.826008309405018,4.902217605886101,1.1214823250259676,31.401505100727093,0.0
65,hobbies,0.2,2.0,10.0,0.4856350855040679,8.6955647882278,4.902217605886101,1.2460914722510747,34.89056122303009,0.0
65,hobbies,0.25,2.5,10.0,0.5632740568275303,10.869455985284748,4.902217605886101,1.5576143403138434,43.61320152878761,0.0
65,hobbies,0.3,3.0,10.0,0.6409130281509928,13.043347182341698,4.902217605886101,1.869137208376612,52.335841834545135,0.0
65,hobbies,0.35,3.5,10.0,0.7185519994744551,15.217238379398646,4.902217605886101,2.1806600764393806,61.05848214030266,0.0
65,hobbies,0.4,4.0,10.0,0.7961909707979179,17.3911295764556,4.902217605886101,2.4921829445021495,69.78112244606018,0.0
65,hobbies,0.45,4.5,10.0,0.8738299421213803,19.565020773512547,4.902217605886101,2.803705812564918,78.5037627518177,0.0
65,hobbies,0.5,5.0,10.0,0.9514689134448427,21.738911970569497,4.902217605886101,3.1152286806276868,87.22640305757523,0.0
66,foods,0.005,0.05,10.0,5.134297690446514,7.207989259616806,136.5523460728856,4.948469566207912,7.5378486745059545,131.01929917931557
66,foods,0.01,0.1,10.0,5.391725878289972,14.415978519233612,136.5523460728856,5.217678447440266,15.075697349011909,131.01929917931557
66,foods,0.015,0.15,10.0,5.649154066133429,21.623967778850417,136.5523460728856,5.486887328672623,22.613546023517863,131.01929917931557
66,foods,0.02,0.2,10.0,5.906582253976887,28.831957038467223,136.5523460728856,5.756096209904977,30.151394698023818,131.01929917931557
66,foods,0.025,0.25,10.0,6.164010441820343,36.039946298084004,136.5523460728856,6.025305091137333,37.68924337252975,131.01929917931557
66,foods,0.03,0.3,10.0,6.421438629663801,43.247935557700835,136.5523460728856,6.29451397236969,45.227092047035725,131.01929917931557
66,foods,0.04,0.4,10.0,6.936295005350716,57.66391407693445,136.5523460728856,6.832931734834401,60.302789396047636,131.01929917931557
66,foods,0.05,0.5,10.0,7.451151381037628,72.07989259616801,136.5523460728856,7.371349497299109,75.3784867450595,131.01929917931557
66,foods,0.06,0.6,10.0,7.966007756724545,86.49587111540167,136.5523460728856,7.9097672597638224,90.45418409407145,131.01929917931557
66,foods,0.06999999999999999,0.7,10.0,8.48086413241146,100.91184963463527,136.5523460728856,8.448185022228532,105.52988144308333,131.01929917931557
66,foods,0.08,0.8,10.0,8.995720508098374,115.3278281538689,136.5523460728856,8.986602784693245,120.60557879209527,131.01929917931557
66,foods,0.09,0.9,10.0,9.510576883785289,129.74380667310248,136.5523460728856,9.525020547157956,135.6812761411072,131.01929917931557
66,foods,0.1,1.0,10.0,10.0254332594722,144.15978519233602,136.5523460728856,10.063438309622663,150.756973490119,131.01929917931557
66,foods,0.12,1.2,10.0,11.055146010846032,172.99174223080334,136.5523460728856,11.140273834552088,180.9083681881429,131.01929917931557
66,foods,0.13999999999999999,1.4,10.0,12.084858762219863,201.82369926927055,136.5523460728856,12.217109359481508,211.05976288616665,131.01929917931557
66,foods,0.16,1.6,10.0,13.114571513593692,230.6556563077378,136.5523460728856,13.293944884410934,241.21115758419054,131.01929917931557
66,foods,0.18,1.8,10.0,14.14428426496752,259.48761334620497,136.5523460728856,14.370780409340355,271.3625522822144,131.01929917931557
66,foods,0.2,2.0,10.0,15.173997016341344,288.31957038467203,136.5523460728856,15.447615934269772,301.513946980238,131.01929917931557
66,foods,0.25,2.5,10.0,17.74827889477593,360.39946298084044,136.5523460728856,18.139704746593324,376.8924337252975,131.01929917931557
66,foods,0.3,3.0,10.0,20.3225607732105,432.4793555770084,136.5523460728856,20.83179355891688,452.27092047035705,131.01929917931557
66,foods,0.35,3.5,10.0,22.896842651645066,504.55924817317623,136.5523460728856,23.523882371240433,527.6494072154165,131.01929917931557
66,foods,0.4,4.0,10.0,25.47112453007963,576.6391407693441,136.5523460728856,26.215971183563987,603.027893960476,131.01929917931557
66,foods,0.45,4.5,10.0,28.045406408514207,648.7190333655122,136.5523460728856,28.908059995887537,678.4063807055355,131.01929917931557
66,foods,0.5,5.0,10.0,30.619688286948804,720.7989259616809,136.5523460728856,31.60014880821109,753.784867450595,131.01929917931557
67,hobbies,0.005,0.05,10.0,1.104975184917779,1.540344351418784,29.398960826279026,0.5685262309919513,2.5142976112663744,13.404436856508264
67,hobbies,0.01,0.1,10.0,1.1599874831827355,3.080688702837568,29.398960826279026,0.6583225742514648,5.028595222532749,13.404436856508264
67,hobbies,0.015,0.15,10.0,1.2149997814476923,4.621033054256351,29.398960826279026,0.748118917510978,7.542892833799122,13.404436856508264
67,hobbies,0.02,0.2,10.0,1.2700120797126486,6.161377405675136,29.398960826279026,0.8379152607704915,10.057190445065498,13.404436856508264
67,hobbies,0.025,0.25,10.0,1.3250243779776052,7.70172175709392,29.398960826279026,0.9277116040300049,12.571488056331873,13.404436856508264
67,hobbies,0.03,0.3,10.0,1.3800366762425615,9.242066108512702,29.398960826279026,1.017507947289518,15.085785667598245,13.404436856508264
67,hobbies,0.04,0.4,10.0,1.4900612727724751,12.322754811350272,29.398960826279026,1.1971006338085448,20.114380890130995,13.404436856508264
67,hobbies,0.05,0.5,10.0,1.600085869302388,15.40344351418784,29.398960826279026,1.3766933203275717,25.142976112663746,13.404436856508264
67,hobbies,0.06,0.6,10.0,1.710110465832301,18.484132217025405,29.398960826279026,1.5562860068465982,30.17157133519649,13.404436856508264
67,hobbies,0.06999999999999999,0.7,10.0,1.8201350623622141,21.56482091986297,29.398960826279026,1.7358786933656254,35.20016655772925,13.404436856508264
67,hobbies,0.08,0.8,10.0,1.9301596588921275,24.645509622700544,29.398960826279026,1.9154713798846519,40.22876178026199,13.404436856508264
67,hobbies,0.09,0.9,10.0,2.040184255422041,27.726198325538117,29.398960826279026,2.095064066403679,45.25735700279474,13.404436856508264
67,hobbies,0.1,1.0,10.0,2.150208851951954,30.80688702837568,29.398960826279026,2.2746567529227053,50.28595222532749,13.404436856508264
67,hobbies,0.12,1.2,10.0,2.37025804501178,36.96826443405081,29.398960826279026,2.6338421259607587,60.34314267039298,13.404436856508264
67,hobbies,0.13999999999999999,1.4,10.0,2.590307238071606,43.12964183972594,29.398960826279026,2.993027498998813,70.4003331154585,13.404436856508264
67,hobbies,0.16,1.6,10.0,2.8103564311314324,49.29101924540109,29.398960826279026,3.352212872036866,80.45752356052398,13.404436856508264
67,hobbies,0.18,1.8,10.0,3.0304056241912596,55.452396651076235,29.398960826279026,3.71139824507492,90.51471400558948,13.404436856508264
67,hobbies,0.2,2.0,10.0,3.2504548172510854,61.61377405675136,29.398960826279026,4.070583618112973,100.57190445065498,13.404436856508264
67,hobbies,0.25,2.5,10.0,3.8005777999006507,77.0172175709392,29.398960826279026,4.968547050708106,125.71488056331872,13.404436856508264
67,hobbies,0.3,3.0,10.0,4.350700782550216,92.42066108512704,29.398960826279026,5.86651048330324,150.85785667598248,13.404436856508264
67,hobbies,0.35,3.5,10.0,4.900823765199783,107.82410459931488,29.398960826279026,6.764473915898374,176.00083278864622,13.404436856508264
67,hobbies,0.4,4.0,10.0,5.450946747849349,123.22754811350272,29.398960826279026,7.6624373484935075,201.14380890130997,13.404436856508264
67,hobbies,0.45,4.5,10.0,6.001069730498914,138.63099162769058,29.398960826279026,8.560400781088642,226.2867850139737,13.404436856508264
67,hobbies,0.5,5.0,10.0,6.551192713148479,154.0344351418784,29.398960826279026,9.458364213683776,251.42976112663743,13.404436856508264
68,foods,0.005,0.05,10.0,139.92445678351942,111.50958375166533,3806.3752061868786,57.02079020057406,117.03568358421322,1479.5464420318604
68,foods,0.01,0.1,10.0,143.90694191750748,223.01916750333066,3806.3752061868786,61.20063604286738,234.07136716842643,1479.5464420318604
68,foods,0.015,0.15,10.0,147.88942705149552,334.528751254996,3806.3752061868786,65.38048188516072,351.10705075263974,1479.5464420318604
68,foods,0.02,0.2,10.0,151.87191218548358,446.0383350066613,3806.3752061868786,69.56032772745404,468.14273433685287,1479.5464420318604
68,foods,0.025,0.25,10.0,155.85439731947164,557.5479187583269,3806.3752061868786,73.74017356974738,585.1784179210663,1479.5464420318604
68,foods,0.03,0.3,10.0,159.83688245345965,669.057502509992,3806.3752061868786,77.9200194120407,702.2141015052795,1479.5464420318604
68,foods,0.04,0.4,10.0,167.80185272143575,892.0766700133227,3806.3752061868786,86.27971109662735,936.2854686737057,1479.5464420318604
68,foods,0.05,0.5,10.0,175.76682298941185,1115.0958375166538,3806.3752061868786,94.63940278121403,1170.3568358421326,1479.5464420318604
68,foods,0.06,0.6,10.0,183.73179325738798,1338.115005019984,3806.3752061868786,102.99909446580068,1404.428203010559,1479.5464420318604
68,foods,0.06999999999999999,0.7,10.0,191.69676352536405,1561.1341725233144,3806.3752061868786,111.35878615038733,1638.499570178985,1479.5464420318604
68,foods,0.08,0.8,10.0,199.66173379334012,1784.1533400266453,3806.3752061868786,119.718477834974,1872.5709373474115,1479.5464420318604
68,foods,0.09,0.9,10.0,207.62670406131625,2007.1725075299757,3806.3752061868786,128.07816951956067,2106.6423045158385,1479.5464420318604
68,foods,0.1,1.0,10.0,215.59167432929235,2230.1916750333075,3806.3752061868786,136.43786120414734,2340.713671684265,1479.5464420318604
68,foods,0.12,1.2,10.0,231.52161486524452,2676.230010039968,3806.3752061868786,153.15724457332064,2808.856406021118,1479.5464420318604
68,foods,0.13999999999999999,1.4,10.0,247.45155540119669,3122.268345046629,3806.3752061868786,169.87662794249394,3276.99914035797,1479.5464420318604
68,foods,0.16,1.6,10.0,263.3814959371489,3568.3066800532906,3806.3752061868786,186.59601131166727,3745.141874694823,1479.5464420318604
68,foods,0.18,1.8,10.0,279.3114364731011,4014.3450150599515,3806.3752061868786,203.31539468084063,4213.284609031677,1479.5464420318604
68,foods,0.2,2.0,10.0,295.24137700905334,4460.383350066615,3806.3752061868786,220.03477805001395,4681.42734336853,1479.5464420318604
68,foods,0.25,2.5,10.0,335.06622834893375,5575.479187583267,3806.3752061868786,261.83323647294725,5851.784179210662,1479.5464420318604
68,foods,0.3,3.0,10.0,374.8910796888143,6690.57502509992,3806.3752061868786,303.63169489588057,7022.141015052795,1479.5464420318604
68,foods,0.35,3.5,10.0,414.7159310286946,7805.670862616571,3806.3752061868786,345.4301533188139,8192.497850894928,1479.5464420318604
68,foods,0.4,4.0,10.0,454.5407823685753,8920.76670013323,3806.3752061868786,387.22861174174716,9362.85468673706,1479.5464420318604
68,foods,0.45,4.5,10.0,494.3656337084555,10035.862537649877,3806.3752061868786,429.0270701646804,10533.211522579191,1479.5464420318604
68,foods,0.5,5.0,10.0,534.1904850483362,11150.958375166534,3806.3752061868786,470.82552858761375,11703.568358421324,1479.5464420318604
69,hobbies,0.005,0.05,10.0,5.6485230161646305,6.022524714509282,152.13611973810038,2.703587852950607,6.321658000349996,69.378801882267
69,hobbies,0.01,0.1,10.0,5.863613184539963,12.045049429018563,152.13611973810038,2.929361352963107,12.643316000699992,69.378801882267
69,hobbies,0.015,0.15,10.0,6.078703352915293,18.067574143527846,152.13611973810038,3.1551348529756065,18.96497400104998,69.378801882267
69,hobbies,0.02,0.2,10.0,6.293793521290625,24.090098858037127,152.13611973810038,3.3809083529881065,25.286632001399983,69.378801882267
69,hobbies,0.025,0.25,10.0,6.508883689665956,30.112623572546394,152.13611973810038,3.6066818530006066,31.60829000174999,69.378801882267
69,hobbies,0.03,0.3,10.0,6.723973858041289,36.13514828705569,152.13611973810038,3.832455353013106,37.92994800209996,69.378801882267
69,hobbies,0.04,0.4,10.0,7.154154194791951,48.180197716074254,152.13611973810038,4.2840023530381055,50.57326400279997,69.378801882267
69,hobbies,0.05,0.5,10.0,7.584334531542614,60.22524714509279,152.13611973810038,4.7355493530631065,63.21658000349998,69.378801882267
69,hobbies,0.06,0.6,10.0,8.014514868293277,72.27029657411138,152.13611973810038,5.187096353088104,75.85989600419992,69.378801882267
69,hobbies,0.06999999999999999,0.7,10.0,8.44469520504394,84.31534600312995,152.13611973810038,5.638643353113104,88.50321200489992,69.378801882267
69,hobbies,0.08,0.8,10.0,8.874875541794603,96.36039543214851,152.13611973810038,6.090190353138104,101.14652800559993,69.378801882267
69,hobbies,0.09,0.9,10.0,9.305055878545264,108.40544486116707,152.13611973810038,6.5417373531631045,113.7898440062999,69.378801882267
69,hobbies,0.1,1.0,10.0,9.735236215295927,120.45049429018557,152.13611973810038,6.993284353188106,126.43316000699996,69.378801882267
69,hobbies,0.12,1.2,10.0,10.595596888797255,144.54059314822277,152.13611973810038,7.896378353238101,151.71979200839985,69.378801882267
69,hobbies,0.13999999999999999,1.4,10.0,11.45595756229858,168.6306920062599,152.13611973810038,8.7994723532881,177.00642400979984,69.378801882267
69,hobbies,0.16,1.6,10.0,12.316318235799908,192.72079086429702,152.13611973810038,9.702566353338101,202.29305601119987,69.378801882267
69,hobbies,0.18,1.8,10.0,13.176678909301232,216.81088972233414,152.13611973810038,10.605660353388101,227.5796880125998,69.378801882267
69,hobbies,0.2,2.0,10.0,14.037039582802553,240.90098858037115,152.13611973810038,11.508754353438105,252.8663200139999,69.378801882267
69,hobbies,0.25,2.5,10.0,16.18794126655587,301.126235725464,152.13611973810038,13.766489353563102,316.08290001749987,69.378801882267
69,hobbies,0.3,3.0,10.0,18.33884295030919,361.35148287055694,152.13611973810038,16.0242243536881,379.29948002099985,69.378801882267
69,hobbies,0.35,3.5,10.0,20.48974463406251,421.57673001564996,152.13611973810038,18.281959353813104,442.5160600244999,69.378801882267
69,hobbies,0.4,4.0,10.0,22.64064631781581,481.8019771607423,152.13611973810038,20.539694353938103,505.7326400279998,69.378801882267
69,hobbies,0.45,4.5,10.0,24.791548001569133,542.0272243058353,152.13611973810038,22.797429354063098,568.9492200314997,69.378801882267
69,hobbies,0.5,5.0,10.0,26.94244968532244,602.252471450928,152.13611973810038,25.055164354188097,632.1658000349997,69.378801882267
70,household,0.005,0.05,10.0,2.3031061005007945,4.51348424572536,59.973486568296885,1.6731717761605978,4.687624885141849,42.16118484735489
70,household,0.01,0.1,10.0,2.4643019664195576,9.02696849145072,59.973486568296885,1.8405869506299497,9.375249770283698,42.16118484735489
70,household,0.015,0.15,10.0,2.6254978323383207,13.540452737176082,59.973486568296885,2.0080021250993014,14.06287465542555,42.16118484735489
70,household,0.02,0.2,10.0,2.786693698257083,18.05393698290144,59.973486568296885,2.175417299568653,18.750499540567397,42.16118484735489
70,household,0.025,0.25,10.0,2.9478895641758465,22.567421228626817,59.973486568296885,2.342832474038005,23.438124425709248,42.16118484735489
70,household,0.03,0.3,10.0,3.109085430094609,27.080905474352164,59.973486568296885,2.5102476485073564,28.1257493108511,42.16118484735489
70,household,0.04,0.4,10.0,3.431477161932134,36.10787396580288,59.973486568296885,2.8450779974460603,37.50099908113479,42.16118484735489
70,household,0.05,0.5,10.0,3.753868893769661,45.13484245725363,59.973486568296885,3.1799083463847637,46.876248851418495,42.16118484735489
70,household,0.06,0.6,10.0,4.076260625607186,54.16181094870433,59.973486568296885,3.514738695323467,56.2514986217022,42.16118484735489
70,household,0.06999999999999999,0.7,10.0,4.398652357444711,63.188779440155024,59.973486568296885,3.849569044262171,65.6267483919859,42.16118484735489
70,household,0.08,0.8,10.0,4.721044089282238,72.21574793160576,59.973486568296885,4.1843993932008745,75.00199816226959,42.16118484735489
70,household,0.09,0.9,10.0,5.043435821119764,81.2427164230565,59.973486568296885,4.519229742139578,84.37724793255332,42.16118484735489
70,household,0.1,1.0,10.0,5.365827552957291,90.26968491450727,59.973486568296885,4.854060091078281,93.75249770283699,42.16118484735489
70,household,0.12,1.2,10.0,6.010611016632341,108.32362189740866,59.973486568296885,5.523720788955688,112.5029972434044,42.16118484735489
70,household,0.13999999999999999,1.4,10.0,6.655394480307391,126.37755888031005,59.973486568296885,6.193381486833096,131.2534967839718,42.16118484735489
70,household,0.16,1.6,10.0,7.300177943982443,144.43149586321152,59.973486568296885,6.863042184710502,150.00399632453917,42.16118484735489
70,household,0.18,1.8,10.0,7.944961407657496,162.485432846113,59.973486568296885,7.532702882587912,168.75449586510663,42.16118484735489
70,household,0.2,2.0,10.0,8.58974487133255,180.53936982901453,59.973486568296885,8.202363580465317,187.50499540567398,42.16118484735489
70,household,0.25,2.5,10.0,10.201703530520172,225.6742122862679,59.973486568296885,9.876515325158834,234.38124425709248,42.16118484735489
70,household,0.3,3.0,10.0,11.813662189707799,270.8090547435215,59.973486568296885,11.550667069852352,281.25749310851097,42.16118484735489
70,household,0.35,3.5,10.0,13.425620848895434,315.94389720077527,59.973486568296885,13.22481881454587,328.13374195992947,42.16118484735489
70,household,0.4,4.0,10.0,15.03757950808307,361.07873965802906,59.973486568296885,14.898970559239388,375.00999081134796,42.16118484735489
70,household,0.45,4.5,10.0,16.649538167270688,406.2135821152824,59.973486568296885,16.573122303932905,421.88623966276646,42.16118484735489
70,household,0.5,5.0,10.0,18.26149682645831,451.3484245725358,59.973486568296885,18.247274048626423,468.76248851418495,42.16118484735489
71,foods,0.005,0.05,10.0,0.5277916648794377,0.40651209436060914,14.371654522263647,0.09543145760722761,1.6701284745708103,1.0019523384315632
71,foods,0.01,0.1,10.0,0.5423099539637452,0.8130241887212183,14.371654522263647,0.1550789031276137,3.3402569491416205,1.0019523384315632
71,foods,0.015,0.15,10.0,0.5568282430480527,1.2195362830818275,14.371654522263647,0.21472634864799983,5.010385423712433,1.0019523384315632
71,foods,0.02,0.2,10.0,0.5713465321323602,1.6260483774424366,14.371654522263647,0.27437379416838586,6.680513898283241,1.0019523384315632
71,foods,0.025,0.25,10.0,0.5858648212166676,2.0325604718030448,14.371654522263647,0.334021239688772,8.350642372854054,1.0019523384315632
71,foods,0.03,0.3,10.0,0.6003831103009751,2.439072566163655,14.371654522263647,0.39366868520915815,10.020770847424865,1.0019523384315632
71,foods,0.04,0.4,10.0,0.6294196884695901,3.252096754884873,14.371654522263647,0.5129635762499302,13.361027796566482,1.0019523384315632
71,foods,0.05,0.5,10.0,0.6584562666382049,4.0651209436060896,14.371654522263647,0.6322584672907026,16.701284745708108,1.0019523384315632
71,foods,0.06,0.6,10.0,0.6874928448068199,4.87814513232731,14.371654522263647,0.7515533583314749,20.04154169484973,1.0019523384315632
71,foods,0.06999999999999999,0.7,10.0,0.7165294229754348,5.691169321048527,14.371654522263647,0.8708482493722473,23.38179864399136,1.0019523384315632
71,foods,0.08,0.8,10.0,0.7455660011440497,6.504193509769746,14.371654522263647,0.9901431404130189,26.722055593132964,1.0019523384315632
71,foods,0.09,0.9,10.0,0.7746025793126646,7.317217698490962,14.371654522263647,1.109438031453792,30.062312542274608,1.0019523384315632
71,foods,0.1,1.0,10.0,0.8036391574812795,8.130241887212179,14.371654522263647,1.2287329224945636,33.402569491416216,1.0019523384315632
71,foods,0.12,1.2,10.0,0.8617123138185095,9.75629026465462,14.371654522263647,1.4673227045761081,40.08308338969946,1.0019523384315632
71,foods,0.13999999999999999,1.4,10.0,0.9197854701557393,11.382338642097054,14.371654522263647,1.705912486657653,46.76359728798272,1.0019523384315632
71,foods,0.16,1.6,10.0,0.9778586264929692,13.008387019539493,14.371654522263647,1.9445022687391962,53.44411118626593,1.0019523384315632
71,foods,0.18,1.8,10.0,1.035931782830199,14.634435396981925,14.371654522263647,2.183092050820742,60.124625084549216,1.0019523384315632
71,foods,0.2,2.0,10.0,1.0940049391674287,16.260483774424358,14.371654522263647,2.421681832902286,66.80513898283243,1.0019523384315632
71,foods,0.25,2.5,10.0,1.239187830010504,20.325604718030462,14.371654522263647,3.018156288106147,83.50642372854054,1.0019523384315632
71,foods,0.3,3.0,10.0,1.3843707208535783,24.390725661636544,14.371654522263647,3.6146307433100078,100.20770847424865,1.0019523384315632
71,foods,0.35,3.5,10.0,1.529553611696653,28.45584660524264,14.371654522263647,4.211105198513868,116.90899321995676,1.0019523384315632
71,foods,0.4,4.0,10.0,1.6747365025397272,32.520967548848716,14.371654522263647,4.807579653717729,133.61027796566486,1.0019523384315632
71,foods,0.45,4.5,10.0,1.8199193933828022,36.58608849245481,14.371654522263647,5.40405410892159,150.31156271137297,1.0019523384315632
71,foods,0.5,5.0,10.0,1.9651022842258776,40.651209436060924,14.371654522263647,6.000528564125451,167.01284745708108,1.0019523384315632
72,hobbies,0.005,0.05,10.0,16.884722738061807,21.39479760109545,451.37743906463515,7.081015570248871,25.62539197206497,172.64304399490342
72,hobbies,0.01,0.1,10.0,17.648822652386645,42.7895952021909,451.37743906463515,7.996208140679763,51.25078394412994,172.64304399490342
72,hobbies,0.015,0.15,10.0,18.41292256671148,64.18439280328636,451.37743906463515,8.911400711110655,76.87617591619492,172.64304399490342
72,hobbies,0.02,0.2,10.0,19.17702248103632,85.5791904043818,451.37743906463515,9.826593281541546,102.50156788825988,172.64304399490342
72,hobbies,0.025,0.25,10.0,19.94112239536116,106.97398800547725,451.37743906463515,10.74178585197244,128.12695986032486,172.64304399490342
72,hobbies,0.03,0.3,10.0,20.705222309685997,128.36878560657271,451.37743906463515,11.65697842240333,153.75235183238985,172.64304399490342
72,hobbies,0.04,0.4,10.0,22.23342213833567,171.1583808087636,451.37743906463515,13.487363563265115,205.00313577651977,172.64304399490342
72,hobbies,0.05,0.5,10.0,23.76162196698535,213.9479760109545,451.37743906463515,15.317748704126899,256.2539197206497,172.64304399490342
72,hobbies,0.06,0.6,10.0,25.28982179563502,256.73757121314543,451.37743906463515,17.14813384498868,307.5047036647797,172.64304399490342
72,hobbies,0.06999999999999999,0.7,10.0,26.818021624284693,299.5271664153363,451.37743906463515,18.978518985850467,358.7554876089097,172.64304399490342
72,hobbies,0.08,0.8,10.0,28.34622145293437,342.3167616175272,451.37743906463515,20.808904126712246,410.00627155303954,172.64304399490342
72,hobbies,0.09,0.9,10.0,29.874421281584045,385.10635681971814,451.37743906463515,22.639289267574036,461.2570554971696,172.64304399490342
72,hobbies,0.1,1.0,10.0,31.40262111023372,427.895952021909,451.37743906463515,24.469674408435818,512.5078394412994,172.64304399490342
72,hobbies,0.12,1.2,10.0,34.45902076753307,513.4751424262909,451.37743906463515,28.130444690159386,615.0094073295594,172.64304399490342
72,hobbies,0.13999999999999999,1.4,10.0,37.51542042483242,599.0543328306726,451.37743906463515,31.791214971882958,717.5109752178194,172.64304399490342
72,hobbies,0.16,1.6,10.0,40.57182008213177,684.6335232350544,451.37743906463515,35.451985253606516,820.0125431060791,172.64304399490342
72,hobbies,0.18,1.8,10.0,43.628219739431124,770.2127136394363,451.37743906463515,39.112755535330095,922.5141109943391,172.64304399490342
72,hobbies,0.2,2.0,10.0,46.68461939673047,855.791904043818,451.37743906463515,42.77352581705365,1025.0156788825989,172.64304399490342
72,hobbies,0.25,2.5,10.0,54.325618539978855,1069.7398800547728,451.37743906463515,51.925451521362575,1281.2695986032488,172.64304399490342
72,hobbies,0.3,3.0,10.0,61.966617683227234,1283.6878560657274,451.37743906463515,61.0773772256715,1537.5235183238985,172.64304399490342
72,hobbies,0.35,3.5,10.0,69.6076168264756,1497.6358320766817,451.37743906463515,70.2293029299804,1793.777438044548,172.64304399490342
72,hobbies,0.4,4.0,10.0,77.24861596972399,1711.583808087636,451.37743906463515,79.38122863428933,2050.0313577651978,172.64304399490342
72,hobbies,0.45,4.5,10.0,84.88961511297235,1925.5317840985906,451.37743906463515,88.53315433859825,2306.2852774858475,172.64304399490342
72,hobbies,0.5,5.0,10.0,92.53061425622074,2139.4797601095456,451.37743906463515,97.68508004290719,2562.5391972064976,172.64304399490342
73,foods,0.005,0.05,10.0,5.612592489136538,8.308607896727096,148.84398179909596,4.039895282526102,8.512241937220097,104.60482597351074
73,foods,0.01,0.1,10.0,5.90932848544822,16.617215793454193,148.84398179909596,4.343903923141105,17.024483874440193,104.60482597351074
73,foods,0.015,0.15,10.0,6.206064481759902,24.92582369018128,148.84398179909596,4.647912563756108,25.536725811660293,104.60482597351074
73,foods,0.02,0.2,10.0,6.502800478071584,33.234431586908386,148.84398179909596,4.951921204371112,34.048967748880386,104.60482597351074
73,foods,0.025,0.25,10.0,6.799536474383265,41.54303948363545,148.84398179909596,5.255929844986115,42.56120968610048,104.60482597351074
73,foods,0.03,0.3,10.0,7.096272470694947,49.85164738036256,148.84398179909596,5.559938485601118,51.07345162332059,104.60482597351074
73,foods,0.04,0.4,10.0,7.689744463318312,66.46886317381677,148.84398179909596,6.167955766831126,68.09793549776077,104.60482597351074
73,foods,0.05,0.5,10.0,8.283216455941673,83.0860789672709,148.84398179909596,6.775973048061132,85.12241937220097,104.60482597351074
73,foods,0.06,0.6,10.0,8.876688448565037,99.70329476072511,148.84398179909596,7.383990329291139,102.14690324664117,104.60482597351074
73,foods,0.06999999999999999,0.7,10.0,9.470160441188401,116.32051055417931,148.84398179909596,7.992007610521147,119.17138712108135,104.60482597351074
73,foods,0.08,0.8,10.0,10.063632433811767,132.93772634763354,148.84398179909596,8.600024891751152,136.19587099552155,104.60482597351074
73,foods,0.09,0.9,10.0,10.657104426435131,149.55494214108774,148.84398179909596,9.20804217298116,153.22035486996177,104.60482597351074
73,foods,0.1,1.0,10.0,11.25057641905849,166.1721579345418,148.84398179909596,9.816059454211167,170.24483874440193,104.60482597351074
73,foods,0.12,1.2,10.0,12.437520404305221,199.40658952145023,148.84398179909596,11.03209401667118,204.29380649328235,104.60482597351074
73,foods,0.13999999999999999,1.4,10.0,13.62446438955195,232.64102110835861,148.84398179909596,12.248128579131194,238.3427742421627,104.60482597351074
73,foods,0.16,1.6,10.0,14.81140837479868,265.8754526952671,148.84398179909596,13.464163141591209,272.3917419910431,104.60482597351074
73,foods,0.18,1.8,10.0,15.998352360045407,299.10988428217547,148.84398179909596,14.680197704051224,306.44070973992353,104.60482597351074
73,foods,0.2,2.0,10.0,17.185296345292127,332.3443158690836,148.84398179909596,15.896232266511236,340.48967748880386,104.60482597351074
73,foods,0.25,2.5,10.0,20.15265630840895,415.43039483635465,148.84398179909596,18.93631867266127,425.61209686100483,104.60482597351074
73,foods,0.3,3.0,10.0,23.120016271525774,498.51647380362573,148.84398179909596,21.976405078811304,510.7345162332058,104.60482597351074
73,foods,0.35,3.5,10.0,26.087376234642598,581.6025527708969,148.84398179909596,25.01649148496134,595.8569356054068,104.60482597351074
73,foods,0.4,4.0,10.0,29.0547361977594,664.6886317381671,148.84398179909596,28.056577891111374,680.9793549776077,104.60482597351074
73,foods,0.45,4.5,10.0,32.02209616087624,747.7747107054388,148.84398179909596,31.09666429726141,766.1017743498087,104.60482597351074
73,foods,0.5,5.0,10.0,34.989456123993044,830.8607896727093,148.84398179909596,34.136750703411444,851.2241937220097,104.60482597351074
74,household,0.005,0.05,10.0,2.729535631542617,1.8392996263020724,74.5876980568912,0.6644245661928189,2.5916691843420265,16.0122186690569
74,household,0.01,0.1,10.0,2.795224903910548,3.678599252604145,74.5876980568912,0.7569841799193198,5.183338368684053,16.0122186690569
74,household,0.015,0.15,10.0,2.8609141762784787,5.517898878906215,74.5876980568912,0.8495437936458207,7.775007553026079,16.0122186690569
74,household,0.02,0.2,10.0,2.9266034486464103,7.35719850520829,74.5876980568912,0.9421034073723217,10.366676737368106,16.0122186690569
74,household,0.025,0.25,10.0,2.992292721014341,9.196498131510358,74.5876980568912,1.0346630210988226,12.958345921710134,16.0122186690569
74,household,0.03,0.3,10.0,3.0579819933822727,11.03579775781243,74.5876980568912,1.1272226348253234,15.550015106052157,16.0122186690569
74,household,0.04,0.4,10.0,3.1893605381181347,14.71439701041658,74.5876980568912,1.3123418622783254,20.733353474736212,16.0122186690569
74,household,0.05,0.5,10.0,3.320739082853997,18.392996263020716,74.5876980568912,1.4974610897313274,25.916691843420267,16.0122186690569
74,household,0.06,0.6,10.0,3.4521176275898595,22.07159551562486,74.5876980568912,1.682580317184329,31.100030212104315,16.0122186690569
74,household,0.06999999999999999,0.7,10.0,3.5834961723257215,25.750194768229008,74.5876980568912,1.8676995446373312,36.28336858078838,16.0122186690569
74,household,0.08,0.8,10.0,3.7148747170615843,29.42879402083316,74.5876980568912,2.052818772090333,41.466706949472425,16.0122186690569
74,household,0.09,0.9,10.0,3.8462532617974463,33.107393273437296,74.5876980568912,2.2379379995433353,46.65004531815649,16.0122186690569
74,household,0.1,1.0,10.0,3.977631806533308,36.78599252604143,74.5876980568912,2.423057226996337,51.833383686840534,16.0122186690569
74,household,0.12,1.2,10.0,4.240388896005032,44.14319103124972,74.5876980568912,2.79329568190234,62.20006042420863,16.0122186690569
74,household,0.13999999999999999,1.4,10.0,4.503145985476758,51.500389536458016,74.5876980568912,3.1635341368083445,72.56673716157675,16.0122186690569
74,household,0.16,1.6,10.0,4.765903074948483,58.85758804166632,74.5876980568912,3.533772591714348,82.93341389894485,16.0122186690569
74,household,0.18,1.8,10.0,5.028660164420207,66.21478654687459,74.5876980568912,3.904011046620352,93.30009063631297,16.0122186690569
74,household,0.2,2.0,10.0,5.291417253891931,73.57198505208287,74.5876980568912,4.274249501526356,103.66676737368107,16.0122186690569
74,household,0.25,2.5,10.0,5.948309977571242,91.96498131510359,74.5876980568912,5.199845638791365,129.58345921710134,16.0122186690569
74,household,0.3,3.0,10.0,6.605202701250554,110.35797757812432,74.5876980568912,6.125441776056375,155.5001510605216,16.0122186690569
74,household,0.35,3.5,10.0,7.262095424929866,128.75097384114505,74.5876980568912,7.051037913321385,181.41684290394187,16.0122186690569
74,household,0.4,4.0,10.0,7.918988148609175,147.14397010416573,74.5876980568912,7.9766340505863935,207.33353474736214,16.0122186690569
74,household,0.45,4.5,10.0,8.57588087228849,165.53696636718652,74.5876980568912,8.902230187851403,233.25022659078238,16.0122186690569
74,household,0.5,5.0,10.0,9.2327735959678,183.92996263020717,74.5876980568912,9.827826325116414,259.16691843420267,16.0122186690569
75,foods,0.005,0.05,10.0,2.249349216049823,3.285875877485981,59.69590217190907,2.247401712941272,3.894150933623314,59.0330970287323
75,foods,0.01,0.1,10.0,2.3667019259600366,6.571751754971962,59.69590217190907,2.3864785319992476,7.788301867246628,59.0330970287323
75,foods,0.015,0.15,10.0,2.4840546358702507,9.857627632457946,59.69590217190907,2.5255553510572226,11.682452800869939,59.0330970287323
75,foods,0.02,0.2,10.0,2.6014073457804643,13.143503509943924,59.69590217190907,2.6646321701151985,15.576603734493256,59.0330970287323
75,foods,0.025,0.25,10.0,2.718760055690678,16.42937938742991,59.69590217190907,2.803708989173174,19.47075466811657,59.0330970287323
75,foods,0.03,0.3,10.0,2.8361127656008915,19.715255264915893,59.69590217190907,2.9427858082311493,23.364905601739878,59.0330970287323
75,foods,0.04,0.4,10.0,3.070818185421319,26.28700701988785,59.69590217190907,3.2209394463471,31.153207468986512,59.0330970287323
75,foods,0.05,0.5,10.0,3.305523605241746,32.85875877485982,59.69590217190907,3.4990930844630515,38.94150933623314,59.0330970287323
75,foods,0.06,0.6,10.0,3.5402290250621737,39.430510529831786,59.69590217190907,3.777246722579002,46.729811203479755,59.0330970287323
75,foods,0.06999999999999999,0.7,10.0,3.7749344448826005,46.00226228480374,59.69590217190907,4.055400360694954,54.5181130707264,59.0330970287323
75,foods,0.08,0.8,10.0,4.009639864703027,52.5740140397757,59.69590217190907,4.333553998810904,62.306414937973024,59.0330970287323
75,foods,0.09,0.9,10.0,4.244345284523455,59.14576579474766,59.69590217190907,4.611707636926857,70.09471680521969,59.0330970287323
75,foods,0.1,1.0,10.0,4.479050704343883,65.71751754971964,59.69590217190907,4.889861275042806,77.88301867246628,59.0330970287323
75,foods,0.12,1.2,10.0,4.948461543984736,78.86102105966357,59.69590217190907,5.446168551274708,93.45962240695951,59.0330970287323
75,foods,0.13999999999999999,1.4,10.0,5.417872383625591,92.00452456960748,59.69590217190907,6.00247582750661,109.0362261414528,59.0330970287323
75,foods,0.16,1.6,10.0,5.8872832232664445,105.1480280795514,59.69590217190907,6.558783103738512,124.61282987594605,59.0330970287323
75,foods,0.18,1.8,10.0,6.3566940629073,118.29153158949532,59.69590217190907,7.115090379970417,140.18943361043938,59.0330970287323
75,foods,0.2,2.0,10.0,6.826104902548155,131.4350350994393,59.69590217190907,7.671397656202316,155.76603734493256,59.0330970287323
75,foods,0.25,2.5,10.0,7.99963200165029,164.29379387429904,59.69590217190907,9.06216584678207,194.7075466811657,59.0330970287323
75,foods,0.3,3.0,10.0,9.173159100752429,197.15255264915893,59.69590217190907,10.452934037361826,233.64905601739883,59.0330970287323
75,foods,0.35,3.5,10.0,10.346686199854563,230.01131142401874,59.69590217190907,11.84370222794158,272.590565353632,59.0330970287323
75,foods,0.4,4.0,10.0,11.520213298956703,262.8700701988786,59.69590217190907,13.234470418521337,311.5320746898651,59.0330970287323
75,foods,0.45,4.5,10.0,12.693740398058837,295.72882897373836,59.69590217190907,14.62523860910109,350.47358402609825,59.0330970287323
75,foods,0.5,5.0,10.0,13.867267497160968,328.5875877485981,59.69590217190907,16.016006799680845,389.4150933623314,59.0330970287323
76,hobbies,0.005,0.05,10.0,0.9566573835178843,1.8728763538408058,24.913530384659957,0.7510234042644567,1.8707500620977944,19.157905257306993
76,hobbies,0.01,0.1,10.0,1.0235458247264846,3.7457527076816115,24.913530384659957,0.817835906482235,3.7415001241955888,19.157905257306993
76,hobbies,0.015,0.15,10.0,1.0904342659350845,5.618629061522414,24.913530384659957,0.8846484087000136,5.612250186293386,19.157905257306993
76,hobbies,0.02,0.2,10.0,1.157322707143685,7.491505415363223,24.913530384659957,0.9514609109177918,7.4830002483911775,19.157905257306993
76,hobbies,0.025,0.25,10.0,1.2242111483522853,9.364381769204028,24.913530384659957,1.0182734131355704,9.353750310488977,19.157905257306993
76,hobbies,0.03,0.3,10.0,1.2910995895608852,11.237258123044828,24.913530384659957,1.0850859153533488,11.224500372586771,19.157905257306993
76,hobbies,0.04,0.4,10.0,1.424876471978086,14.983010830726446,24.913530384659957,1.2187109197889054,14.966000496782355,19.157905257306993
76,hobbies,0.05,0.5,10.0,1.558653354395286,18.728763538408057,24.913530384659957,1.3523359242244624,18.707500620977953,19.157905257306993
76,hobbies,0.06,0.6,10.0,1.6924302368124862,22.474516246089657,24.913530384659957,1.485960928660019,22.449000745173542,19.157905257306993
76,hobbies,0.06999999999999999,0.7,10.0,1.826207119229687,26.22026895377127,24.913530384659957,1.6195859330955764,26.190500869369146,19.157905257306993
76,hobbies,0.08,0.8,10.0,1.9599840016468875,29.966021661452892,24.913530384659957,1.7532109375311324,29.93200099356471,19.157905257306993
76,hobbies,0.09,0.9,10.0,2.0937608840640873,33.71177436913449,24.913530384659957,1.8868359419666902,33.67350111776033,19.157905257306993
76,hobbies,0.1,1.0,10.0,2.227537766481288,37.45752707681611,24.913530384659957,2.0204609464022463,37.415001241955906,19.157905257306993
76,hobbies,0.12,1.2,10.0,2.495091531315688,44.94903249217931,24.913530384659957,2.28771095527336,44.898001490347085,19.157905257306993
76,hobbies,0.13999999999999999,1.4,10.0,2.7626452961500894,52.44053790754254,24.913530384659957,2.5549609641444744,52.38100173873829,19.157905257306993
76,hobbies,0.16,1.6,10.0,3.0301990609844904,59.932043322905784,24.913530384659957,2.8222109730155864,59.86400198712942,19.157905257306993
76,hobbies,0.18,1.8,10.0,3.2977528258188906,67.42354873826898,24.913530384659957,3.089460981886702,67.34700223552066,19.157905257306993
76,hobbies,0.2,2.0,10.0,3.565306590653292,74.91505415363223,24.913530384659957,3.3567109907578145,74.83000248391181,19.157905257306993
76,hobbies,0.25,2.5,10.0,4.234191002739292,93.64381769204023,24.913530384659957,4.024836012935599,93.53750310488977,19.157905257306993
76,hobbies,0.3,3.0,10.0,4.9030754148252935,112.37258123044825,24.913530384659957,4.692961035113383,112.24500372586772,19.157905257306993
76,hobbies,0.35,3.5,10.0,5.571959826911301,131.10134476885645,24.913530384659957,5.361086057291167,130.95250434684567,19.157905257306993
76,hobbies,0.4,4.0,10.0,6.2408442389973,149.83010830726445,24.913530384659957,6.029211079468951,149.66000496782362,19.157905257306993
76,hobbies,0.45,4.5,10.0,6.9097286510833005,168.55887184567246,24.913530384659957,6.6973361016467345,168.36750558880158,19.157905257306993
76,hobbies,0.5,5.0,10.0,7.578613063169301,187.28763538408046,24.913530384659957,7.3654611238245185,187.07500620977953,19.157905257306993
77,household,0.005,0.05,10.0,8.605174060061836,7.247147818917068,233.69772586281437,1.9571461725980055,11.93771864622831,42.862374186515844
77,household,0.01,0.1,10.0,8.864000767880304,14.494295637834137,233.69772586281437,2.3834932671061595,23.87543729245662,42.862374186515844
77,household,0.015,0.15,10.0,9.12282747569877,21.7414434567512,233.69772586281437,2.8098403616143135,35.813155938684936,42.862374186515844
77,household,0.02,0.2,10.0,9.381654183517238,28.988591275668274,233.69772586281437,3.2361874561224675,47.75087458491324,42.862374186515844
77,household,0.025,0.25,10.0,9.640480891335702,36.23573909458533,233.69772586281437,3.6625345506306215,59.68859323114157,42.862374186515844
77,household,0.03,0.3,10.0,9.89930759915417,43.4828869135024,233.69772586281437,4.088881645138776,71.62631187736987,42.862374186515844
77,household,0.04,0.4,10.0,10.416961014791104,57.97718255133655,233.69772586281437,4.941575834155083,95.50174916982648,42.862374186515844
77,household,0.05,0.5,10.0,10.934614430428038,72.47147818917065,233.69772586281437,5.794270023171392,119.37718646228313,42.862374186515844
77,household,0.06,0.6,10.0,11.45226784606497,86.9657738270048,233.69772586281437,6.646964212187699,143.25262375473974,42.862374186515844
77,household,0.06999999999999999,0.7,10.0,11.969921261701904,101.46006946483895,233.69772586281437,7.499658401204008,167.12806104719638,42.862374186515844
77,household,0.08,0.8,10.0,12.487574677338838,115.9543651026731,233.69772586281437,8.352352590220315,191.00349833965296,42.862374186515844
77,household,0.09,0.9,10.0,13.005228092975772,130.44866074050722,233.69772586281437,9.205046779236623,214.8789356321096,42.862374186515844
77,household,0.1,1.0,10.0,13.522881508612702,144.9429563783413,233.69772586281437,10.057740968252933,238.75437292456627,42.862374186515844
77,household,0.12,1.2,10.0,14.55818833988657,173.9315476540096,233.69772586281437,11.763129346285549,286.5052475094795,42.862374186515844
77,household,0.13999999999999999,1.4,10.0,15.593495171160438,202.9201389296779,233.69772586281437,13.468517724318165,334.25612209439277,42.862374186515844
77,household,0.16,1.6,10.0,16.628802002434306,231.9087302053462,233.69772586281437,15.173906102350779,382.0069966793059,42.862374186515844
77,household,0.18,1.8,10.0,17.664108833708173,260.89732148101444,233.69772586281437,16.879294480383397,429.7578712642192,42.862374186515844
77,household,0.2,2.0,10.0,18.699415664982034,289.8859127566826,233.69772586281437,18.584682858416013,477.50874584913254,42.862374186515844
77,household,0.25,2.5,10.0,21.2876827431667,362.3573909458533,233.69772586281437,22.848153803497553,596.8859323114157,42.862374186515844
77,household,0.3,3.0,10.0,23.875949821351366,434.8288691350239,233.69772586281437,27.111624748579093,716.2631187736988,42.862374186515844
77,household,0.35,3.5,10.0,26.464216899536034,507.3003473241946,233.69772586281437,31.375095693660633,835.6403052359819,42.862374186515844
77,household,0.4,4.0,10.0,29.0524839777207,579.7718255133652,233.69772586281437,35.63856663874218,955.0174916982651,42.862374186515844
77,household,0.45,4.5,10.0,31.640751055905373,652.243303702536,233.69772586281437,39.90203758382371,1074.3946781605482,42.862374186515844
77,household,0.5,5.0,10.0,34.22901813409003,724.7147818917066,233.69772586281437,44.16550852890526,1193.7718646228313,42.862374186515844
78,foods,0.005,0.05,10.0,4.911319048496872,6.7439836130991,130.77294974481333,4.049752005189657,6.95359801352024,106.43945813179016
78,foods,0.01,0.1,10.0,5.152175606107555,13.4879672261982,130.77294974481333,4.298094791386808,13.90719602704048,106.43945813179016
78,foods,0.015,0.15,10.0,5.393032163718237,20.231950839297305,130.77294974481333,4.54643757758396,20.860794040560727,106.43945813179016
78,foods,0.02,0.2,10.0,5.63388872132892,26.9759344523964,130.77294974481333,4.794780363781112,27.81439205408096,106.43945813179016
78,foods,0.025,0.25,10.0,5.874745278939601,33.719918065495506,130.77294974481333,5.043123149978263,34.767990067601204,106.43945813179016
78,foods,0.03,0.3,10.0,6.115601836550283,40.46390167859461,130.77294974481333,5.291465936175415,41.72158808112145,106.43945813179016
78,foods,0.04,0.4,10.0,6.597314951771648,53.9518689047928,130.77294974481333,5.788151508569718,55.62878410816192,106.43945813179016
78,foods,0.05,0.5,10.0,7.079028066993012,67.43983613099101,130.77294974481333,6.28483708096402,69.53598013520241,106.43945813179016
78,foods,0.06,0.6,10.0,7.560741182214377,80.92780335718922,130.77294974481333,6.781522653358324,83.4431761622429,106.43945813179016
78,foods,0.06999999999999999,0.7,10.0,8.042454297435741,94.41577058338743,130.77294974481333,7.278208225752627,97.35037218928338,106.43945813179016
78,foods,0.08,0.8,10.0,8.524167412657105,107.9037378095856,130.77294974481333,7.774893798146929,111.25756821632385,106.43945813179016
78,foods,0.09,0.9,10.0,9.005880527878471,121.39170503578383,130.77294974481333,8.271579370541232,125.16476424336433,106.43945813179016
78,foods,0.1,1.0,10.0,9.487593643099833,134.87967226198202,130.77294974481333,8.768264942935534,139.07196027040482,106.43945813179016
78,foods,0.12,1.2,10.0,10.451019873542563,161.85560671437844,130.77294974481333,9.761636087724142,166.8863523244858,106.43945813179016
78,foods,0.13999999999999999,1.4,10.0,11.414446103985293,188.83154116677485,130.77294974481333,10.755007232512748,194.70074437856675,106.43945813179016
78,foods,0.16,1.6,10.0,12.37787233442802,215.8074756191712,130.77294974481333,11.748378377301352,222.5151364326477,106.43945813179016
78,foods,0.18,1.8,10.0,13.341298564870751,242.78341007156766,130.77294974481333,12.74174952208996,250.32952848672866,106.43945813179016
78,foods,0.2,2.0,10.0,14.304724795313478,269.75934452396405,130.77294974481333,13.735120666878563,278.14392054080963,106.43945813179016
78,foods,0.25,2.5,10.0,16.713290371420293,337.19918065495483,130.77294974481333,16.21854852885008,347.67990067601204,106.43945813179016
78,foods,0.3,3.0,10.0,19.12185594752712,404.63901678594607,130.77294974481333,18.701976390821592,417.21588081121445,106.43945813179016
78,foods,0.35,3.5,10.0,21.530421523633954,472.0788529169374,130.77294974481333,21.18540425279311,486.75186094641685,106.43945813179016
78,foods,0.4,4.0,10.0,23.938987099740764,539.5186890479281,130.77294974481333,23.668832114764623,556.2878410816193,106.43945813179016
78,foods,0.45,4.5,10.0,26.347552675847574,606.9585251789188,130.77294974481333,26.152259976736136,625.8238212168217,106.43945813179016
78,foods,0.5,5.0,10.0,28.756118251954394,674.3983613099097,130.77294974481333,28.63568783870765,695.3598013520241,106.43945813179016
79,household,0.005,0.05,10.0,0.5548532083948591,0.6919006304446882,14.843989204611367,0.46247684670878303,0.6944096110761167,12.254942096769808
79,household,0.01,0.1,10.0,0.579563945196455,1.3838012608893764,14.843989204611367,0.4872771899615015,1.3888192221522333,12.254942096769808
79,household,0.015,0.15,10.0,0.6042746819980511,2.0757018913340652,14.843989204611367,0.5120775332142199,2.0832288332283495,12.254942096769808
79,household,0.02,0.2,10.0,0.6289854187996472,2.7676025217787528,14.843989204611367,0.5368778764669384,2.7776384443044666,12.254942096769808
79,household,0.025,0.25,10.0,0.6536961556012432,3.459503152223441,14.843989204611367,0.5616782197196568,3.472048055380583,12.254942096769808
79,household,0.03,0.3,10.0,0.6784068924028392,4.1514037826681305,14.843989204611367,0.5864785629723752,4.166457666456699,12.254942096769808
79,household,0.04,0.4,10.0,0.7278283660060312,5.5352050435575055,14.843989204611367,0.6360792494778121,5.555276888608933,12.254942096769808
79,household,0.05,0.5,10.0,0.7772498396092232,6.919006304446882,14.843989204611367,0.6856799359832492,6.944096110761166,12.254942096769808
79,household,0.06,0.6,10.0,0.8266713132124153,8.302807565336261,14.843989204611367,0.7352806224886859,8.332915332913398,12.254942096769808
79,household,0.06999999999999999,0.7,10.0,0.8760927868156072,9.686608826225635,14.843989204611367,0.7848813089941229,9.721734555065632,12.254942096769808
79,household,0.08,0.8,10.0,0.9255142604187991,11.070410087115011,14.843989204611367,0.8344819954995598,11.110553777217866,12.254942096769808
79,household,0.09,0.9,10.0,0.9749357340219914,12.454211348004394,14.843989204611367,0.8840826820049966,12.499372999370099,12.254942096769808
79,household,0.1,1.0,10.0,1.0243572076251832,13.838012608893765,14.843989204611367,0.9336833685104337,13.888192221522331,12.254942096769808
79,household,0.12,1.2,10.0,1.1232001548315673,16.605615130672522,14.843989204611367,1.0328847415213074,16.665830665826796,12.254942096769808
79,household,0.13999999999999999,1.4,10.0,1.2220431020379512,19.37321765245127,14.843989204611367,1.132086114532181,19.443469110131264,12.254942096769808
79,household,0.16,1.6,10.0,1.3208860492443353,22.140820174230022,14.843989204611367,1.231287487543055,22.221107554435733,12.254942096769808
79,household,0.18,1.8,10.0,1.4197289964507198,24.908422696008788,14.843989204611367,1.330488860553929,24.998745998740198,12.254942096769808
79,household,0.2,2.0,10.0,1.5185719436571035,27.67602521778753,14.843989204611367,1.4296902335648025,27.776384443044662,12.254942096769808
79,household,0.25,2.5,10.0,1.7656793116730634,34.59503152223441,14.843989204611367,1.677693666091987,34.72048055380583,12.254942096769808
79,household,0.3,3.0,10.0,2.0127866796890235,41.51403782668129,14.843989204611367,1.9256970986191715,41.664576664566994,12.254942096769808
79,household,0.35,3.5,10.0,2.259894047704983,48.43304413112816,14.843989204611367,2.173700531146356,48.60867277532816,12.254942096769808
79,household,0.4,4.0,10.0,2.5070014157209437,55.35205043557506,14.843989204611367,2.4217039636735405,55.552768886089325,12.254942096769808
79,household,0.45,4.5,10.0,2.754108783736903,62.27105674002192,14.843989204611367,2.669707396200725,62.49686499685049,12.254942096769808
79,household,0.5,5.0,10.0,3.0012161517528635,69.19006304446881,14.843989204611367,2.9177108287279094,69.44096110761166,12.254942096769808
80,foods,0.005,0.05,10.0,3.149762228384026,4.722052752870472,83.47128964188225,1.3538562870717474,4.858708656579255,33.04926738142967
80,foods,0.01,0.1,10.0,3.3184069695579717,9.444105505740945,83.47128964188225,1.5273815962352921,9.71741731315851,33.04926738142967
80,foods,0.015,0.15,10.0,3.4870517107319166,14.166158258611418,83.47128964188225,1.700906905398837,14.576125969737765,33.04926738142967
80,foods,0.02,0.2,10.0,3.655696451905862,18.88821101148189,83.47128964188225,1.874432214562382,19.43483462631702,33.04926738142967
80,foods,0.025,0.25,10.0,3.8243411930798077,23.610263764352368,83.47128964188225,2.047957523725927,24.293543282896277,33.04926738142967
80,foods,0.03,0.3,10.0,3.992985934253753,28.332316517222836,83.47128964188225,2.2214828328894716,29.15225193947553,33.04926738142967
80,foods,0.04,0.4,10.0,4.330275416601644,37.77642202296378,83.47128964188225,2.568533451216561,38.86966925263404,33.04926738142967
80,foods,0.05,0.5,10.0,4.667564898949536,47.220527528704736,83.47128964188225,2.9155840695436512,48.58708656579255,33.04926738142967
80,foods,0.06,0.6,10.0,5.004854381297426,56.66463303444567,83.47128964188225,3.2626346878707406,58.30450387895106,33.04926738142967
80,foods,0.06999999999999999,0.7,10.0,5.342143863645317,66.10873854018662,83.47128964188225,3.60968530619783,68.02192119210957,33.04926738142967
80,foods,0.08,0.8,10.0,5.679433345993208,75.55284404592756,83.47128964188225,3.95673592452492,77.73933850526808,33.04926738142967
80,foods,0.09,0.9,10.0,6.016722828341098,84.99694955166851,83.47128964188225,4.303786542852008,87.45675581842657,33.04926738142967
80,foods,0.1,1.0,10.0,6.354012310688991,94.44105505740947,83.47128964188225,4.6508371611790995,97.1741731315851,33.04926738142967
80,foods,0.12,1.2,10.0,7.0285912753847715,113.32926606889134,83.47128964188225,5.344938397833279,116.60900775790212,33.04926738142967
80,foods,0.13999999999999999,1.4,10.0,7.703170240080553,132.21747708037324,83.47128964188225,6.039039634487458,136.04384238421915,33.04926738142967
80,foods,0.16,1.6,10.0,8.377749204776334,151.10568809185511,83.47128964188225,6.733140871141637,155.47867701053616,33.04926738142967
80,foods,0.18,1.8,10.0,9.052328169472117,169.99389910333701,83.47128964188225,7.427242107795815,174.91351163685314,33.04926738142967
80,foods,0.2,2.0,10.0,9.7269071341679,188.88211011481894,83.47128964188225,8.121343344449995,194.3483462631702,33.04926738142967
80,foods,0.25,2.5,10.0,11.413354545907351,236.1026376435236,83.47128964188225,9.856596436085445,242.93543282896277,33.04926738142967
80,foods,0.3,3.0,10.0,13.099801957646802,283.3231651722282,83.47128964188225,11.591849527720893,291.5225193947553,33.04926738142967
80,foods,0.35,3.5,10.0,14.786249369386264,330.5436927009331,83.47128964188225,13.327102619356342,340.1096059605479,33.04926738142967
80,foods,0.4,4.0,10.0,16.47269678112572,377.7642202296379,83.47128964188225,15.06235571099179,388.6966925263404,33.04926738142967
80,foods,0.45,4.5,10.0,18.159144192865163,424.98474775834234,83.47128964188225,16.797608802627238,437.283779092133,33.04926738142967
80,foods,0.5,5.0,10.0,19.845591604604625,472.2052752870472,83.47128964188225,18.532861894262687,485.87086565792555,33.04926738142967
81,foods,0.005,0.05,10.0,2.1129618501288254,4.714581854664541,54.44834994894257,2.0941268217483797,4.647209692373871,53.988341316580765
81,foods,0.01,0.1,10.0,2.281339773509702,9.429163709329082,54.44834994894257,2.260098596476018,9.294419384747743,53.988341316580765
81,foods,0.015,0.15,10.0,2.449717696890578,14.143745563993617,54.44834994894257,2.4260703712036564,13.941629077121618,53.988341316580765
81,foods,0.02,0.2,10.0,2.618095620271455,18.858327418658163,54.44834994894257,2.592042145931295,18.588838769495485,53.988341316580765
81,foods,0.025,0.25,10.0,2.7864735436523316,23.57290927332271,54.44834994894257,2.758013920658933,23.23604846186936,53.988341316580765
81,foods,0.03,0.3,10.0,2.9548514670332073,28.287491127987234,54.44834994894257,2.923985695386572,27.883258154243237,53.988341316580765
81,foods,0.04,0.4,10.0,3.29160731379496,37.71665483731633,54.44834994894257,3.2559292448418478,37.17767753899097,53.988341316580765
81,foods,0.05,0.5,10.0,3.628363160556714,47.14581854664542,54.44834994894257,3.5878727942971245,46.47209692373872,53.988341316580765
81,foods,0.06,0.6,10.0,3.965119007318466,56.57498225597447,54.44834994894257,3.9198163437524016,55.76651630848647,53.988341316580765
81,foods,0.06999999999999999,0.7,10.0,4.301874854080219,66.00414596530356,54.44834994894257,4.251759893207677,65.0609356932342,53.988341316580765
81,foods,0.08,0.8,10.0,4.638630700841972,75.43330967463265,54.44834994894257,4.583703442662953,74.35535507798194,53.988341316580765
81,foods,0.09,0.9,10.0,4.975386547603725,84.86247338396174,54.44834994894257,4.915646992118231,83.6497744627297,53.988341316580765
81,foods,0.1,1.0,10.0,5.3121423943654795,94.29163709329084,54.44834994894257,5.247590541573508,92.94419384747744,53.988341316580765
81,foods,0.12,1.2,10.0,5.985654087888983,113.14996451194894,54.44834994894257,5.911477640484061,111.53303261697295,53.988341316580765
81,foods,0.13999999999999999,1.4,10.0,6.659165781412489,132.00829193060713,54.44834994894257,6.5753647393946135,130.1218713864684,53.988341316580765
81,foods,0.16,1.6,10.0,7.332677474935996,150.8666193492653,54.44834994894257,7.239251838305166,148.71071015596388,53.988341316580765
81,foods,0.18,1.8,10.0,8.006189168459501,169.72494676792348,54.44834994894257,7.90313893721572,167.2995489254594,53.988341316580765
81,foods,0.2,2.0,10.0,8.67970086198301,188.5832741865817,54.44834994894257,8.567026036126274,185.88838769495487,53.988341316580765
81,foods,0.25,2.5,10.0,10.363480095791772,235.72909273322705,54.44834994894257,10.226743783402656,232.36048461869362,53.988341316580765
81,foods,0.3,3.0,10.0,12.047259329600536,282.87491127987244,54.44834994894257,11.886461530679039,278.8325815424323,53.988341316580765
81,foods,0.35,3.5,10.0,13.731038563409305,330.020729826518,54.44834994894257,13.54617927795542,325.304678466171,53.988341316580765
81,foods,0.4,4.0,10.0,15.414817797218069,377.1665483731634,54.44834994894257,15.205897025231804,371.77677538990974,53.988341316580765
81,foods,0.45,4.5,10.0,17.098597031026824,424.3123669198085,54.44834994894257,16.865614772508188,418.24887231364846,53.988341316580765
81,foods,0.5,5.0,10.0,18.782376264835595,471.4581854664541,54.44834994894257,18.52533251978457,464.72096923738724,53.988341316580765
82,hobbies,0.005,0.05,10.0,1.6886642555142903,2.3717204059032047,44.91087874849693,1.667943475862765,2.461590583296494,44.240826740860925
82,hobbies,0.01,0.1,10.0,1.773368555725119,4.743440811806409,44.91087874849693,1.7558574252662111,4.923181166592988,44.240826740860925
82,hobbies,0.015,0.15,10.0,1.8580728559359478,7.115161217709614,44.91087874849693,1.8437713746696573,7.384771749889477,44.240826740860925
82,hobbies,0.02,0.2,10.0,1.9427771561467766,9.486881623612819,44.91087874849693,1.9316853240731038,9.846362333185976,44.240826740860925
82,hobbies,0.025,0.25,10.0,2.0274814563576053,11.858602029516028,44.91087874849693,2.0195992734765498,12.307952916482465,44.240826740860925
82,hobbies,0.03,0.3,10.0,2.112185756568434,14.230322435419229,44.91087874849693,2.1075132228799958,14.769543499778955,44.240826740860925
82,hobbies,0.04,0.4,10.0,2.2815943569900914,18.973763247225637,44.91087874849693,2.2833411216868886,19.69272466637195,44.240826740860925
82,hobbies,0.05,0.5,10.0,2.4510029574117493,23.717204059032056,44.91087874849693,2.4591690204937806,24.61590583296493,44.240826740860925
82,hobbies,0.06,0.6,10.0,2.620411557833407,28.460644870838458,44.91087874849693,2.6349969193006726,29.53908699955791,44.240826740860925
82,hobbies,0.06999999999999999,0.7,10.0,2.789820158255065,33.20408568264489,44.91087874849693,2.8108248181075655,34.46226816615091,44.240826740860925
82,hobbies,0.08,0.8,10.0,2.959228758676722,37.947526494451274,44.91087874849693,2.9866527169144583,39.3854493327439,44.240826740860925
82,hobbies,0.09,0.9,10.0,3.1286373590983794,42.69096730625768,44.91087874849693,3.1624806157213508,44.30863049933689,44.240826740860925
82,hobbies,0.1,1.0,10.0,3.2980459595200373,47.43440811806411,44.91087874849693,3.3383085145282427,49.23181166592986,44.240826740860925
82,hobbies,0.12,1.2,10.0,3.6368631603633514,56.921289741676915,44.91087874849693,3.6899643121420267,59.07817399911582,44.240826740860925
82,hobbies,0.13999999999999999,1.4,10.0,3.975680361206668,66.40817136528977,44.91087874849693,4.041620109755812,68.92453633230183,44.240826740860925
82,hobbies,0.16,1.6,10.0,4.314497562049981,75.89505298890255,44.91087874849693,4.393275907369597,78.7708986654878,44.240826740860925
82,hobbies,0.18,1.8,10.0,4.653314762893296,85.38193461251537,44.91087874849693,4.744931704983382,88.61726099867379,44.240826740860925
82,hobbies,0.2,2.0,10.0,4.992131963736613,94.86881623612823,44.91087874849693,5.096587502597166,98.46362333185972,44.240826740860925
82,hobbies,0.25,2.5,10.0,5.839174965844897,118.5860202951602,44.91087874849693,5.975726996631628,123.07952916482465,44.240826740860925
82,hobbies,0.3,3.0,10.0,6.686217967953188,142.3032243541923,44.91087874849693,6.854866490666089,147.6954349977896,44.240826740860925
82,hobbies,0.35,3.5,10.0,7.533260970061475,166.02042841322435,44.91087874849693,7.734005984700551,172.3113408307545,44.240826740860925
82,hobbies,0.4,4.0,10.0,8.380303972169765,189.73763247225645,44.91087874849693,8.613145478735012,196.92724666371944,44.240826740860925
82,hobbies,0.45,4.5,10.0,9.22734697427805,213.45483653128846,44.91087874849693,9.492284972769474,221.54315249668437,44.240826740860925
82,hobbies,0.5,5.0,10.0,10.074389976386332,237.1720405903204,44.91087874849693,10.371424466803935,246.1590583296493,44.240826740860925
83,foods,0.005,0.05,10.0,1.2900384808199108,2.1150241857438155,34.00605327721369,0.9780736512903657,2.3213157966732987,25.06474643945694
83,foods,0.01,0.1,10.0,1.36557505888219,4.230048371487631,34.00605327721369,1.0609777868858405,4.642631593346597,25.06474643945694
83,foods,0.015,0.15,10.0,1.4411116369444692,6.345072557231449,34.00605327721369,1.1438819224813153,6.963947390019891,25.06474643945694
83,foods,0.02,0.2,10.0,1.5166482150067482,8.460096742975262,34.00605327721369,1.2267860580767904,9.285263186693195,25.06474643945694
83,foods,0.025,0.25,10.0,1.5921847930690274,10.575120928719077,34.00605327721369,1.3096901936722654,11.60657898336649,25.06474643945694
83,foods,0.03,0.3,10.0,1.6677213711313068,12.690145114462897,34.00605327721369,1.3925943292677398,13.927894780039782,25.06474643945694
83,foods,0.04,0.4,10.0,1.8187945272558648,16.920193485950524,34.00605327721369,1.5584026004586902,18.57052637338639,25.06474643945694
83,foods,0.05,0.5,10.0,1.969867683380423,21.150241857438154,34.00605327721369,1.72421087164964,23.21315796673298,25.06474643945694
83,foods,0.06,0.6,10.0,2.1209408395049816,25.380290228925794,34.00605327721369,1.8900191428405895,27.855789560079565,25.06474643945694
83,foods,0.06999999999999999,0.7,10.0,2.2720139956295395,29.610338600413417,34.00605327721369,2.055827414031539,32.49842115342616,25.06474643945694
83,foods,0.08,0.8,10.0,2.4230871517540975,33.84038697190105,34.00605327721369,2.22163568522249,37.14105274677278,25.06474643945694
83,foods,0.09,0.9,10.0,2.574160307878656,38.07043534338868,34.00605327721369,2.387443956413439,41.78368434011935,25.06474643945694
83,foods,0.1,1.0,10.0,2.7252334640032143,42.30048371487631,34.00605327721369,2.553252227604389,46.42631593346596,25.06474643945694
83,foods,0.12,1.2,10.0,3.0273797762523316,50.76058045785159,34.00605327721369,2.884868769986288,55.71157912015913,25.06474643945694
83,foods,0.13999999999999999,1.4,10.0,3.329526088501447,59.220677200826835,34.00605327721369,3.216485312368188,64.99684230685232,25.06474643945694
83,foods,0.16,1.6,10.0,3.631672400750564,67.6807739438021,34.00605327721369,3.5481018547500893,74.28210549354556,25.06474643945694
83,foods,0.18,1.8,10.0,3.9338187129996802,76.14087068677736,34.00605327721369,3.8797183971319873,83.5673686802387,25.06474643945694
83,foods,0.2,2.0,10.0,4.235965025248796,84.60096742975261,34.00605327721369,4.211334939513888,92.85263186693192,25.06474643945694
83,foods,0.25,2.5,10.0,4.991330805871589,105.75120928719079,34.00605327721369,5.040376295468637,116.06578983366488,25.06474643945694
83,foods,0.3,3.0,10.0,5.74669658649438,126.90145114462896,34.00605327721369,5.869417651423386,139.27894780039787,25.06474643945694
83,foods,0.35,3.5,10.0,6.502062367117171,148.0516930020671,34.00605327721369,6.698459007378135,162.49210576713085,25.06474643945694
83,foods,0.4,4.0,10.0,7.257428147739961,169.20193485950523,34.00605327721369,7.5275003633328845,185.70526373386383,25.06474643945694
83,foods,0.45,4.5,10.0,8.012793928362756,190.3521767169435,34.00605327721369,8.356541719287632,208.91842170059678,25.06474643945694
83,foods,0.5,5.0,10.0,8.768159708985545,211.50241857438158,34.00605327721369,9.185583075242382,232.13157966732976,25.06474643945694
84,hobbies,0.005,0.05,10.0,8.121269898131944,6.910992759453647,220.48456438824076,6.157747846123363,7.518689290434119,164.89825040102005
84,hobbies,0.01,0.1,10.0,8.368091068112431,13.821985518907294,220.48456438824076,6.426272463638868,15.037378580868237,164.89825040102005
84,hobbies,0.015,0.15,10.0,8.614912238092918,20.732978278360942,220.48456438824076,6.6947970811543716,22.55606787130235,164.89825040102005
84,hobbies,0.02,0.2,10.0,8.861733408073405,27.643971037814588,220.48456438824076,6.963321698669875,30.074757161736475,164.89825040102005
84,hobbies,0.025,0.25,10.0,9.108554578053893,34.554963797268236,220.48456438824076,7.231846316185381,37.5934464521706,164.89825040102005
84,hobbies,0.03,0.3,10.0,9.35537574803438,41.465956556721885,220.48456438824076,7.500370933700884,45.1121357426047,164.89825040102005
84,hobbies,0.04,0.4,10.0,9.849018087995356,55.287942075629175,220.48456438824076,8.037420168731893,60.14951432347295,164.89825040102005
84,hobbies,0.05,0.5,10.0,10.34266042795633,69.10992759453647,220.48456438824076,8.574469403762903,75.1868929043412,164.89825040102005
84,hobbies,0.06,0.6,10.0,10.836302767917305,82.93191311344377,220.48456438824076,9.111518638793909,90.2242714852094,164.89825040102005
84,hobbies,0.06999999999999999,0.7,10.0,11.329945107878277,96.75389863235105,220.48456438824076,9.648567873824918,105.26165006607768,164.89825040102005
84,hobbies,0.08,0.8,10.0,11.823587447839255,110.57588415125835,220.48456438824076,10.185617108855926,120.2990286469459,164.89825040102005
84,hobbies,0.09,0.9,10.0,12.317229787800228,124.39786967016562,220.48456438824076,10.722666343886933,135.33640722781414,164.89825040102005
84,hobbies,0.1,1.0,10.0,12.810872127761204,138.21985518907294,220.48456438824076,11.259715578917946,150.3737858086824,164.89825040102005
84,hobbies,0.12,1.2,10.0,13.798156807683155,165.86382622688754,220.48456438824076,12.333814048979958,180.4485429704188,164.89825040102005
84,hobbies,0.13999999999999999,1.4,10.0,14.785441487605102,193.5077972647021,220.48456438824076,13.407912519041977,210.52330013215536,164.89825040102005
84,hobbies,0.16,1.6,10.0,15.772726167527052,221.1517683025167,220.48456438824076,14.482010989103994,240.5980572938918,164.89825040102005
84,hobbies,0.18,1.8,10.0,16.760010847449,248.79573934033124,220.48456438824076,15.556109459166011,270.67281445562827,164.89825040102005
84,hobbies,0.2,2.0,10.0,17.74729552737095,276.4397103781459,220.48456438824076,16.630207929228032,300.7475716173648,164.89825040102005
84,hobbies,0.25,2.5,10.0,20.215507227175827,345.5496379726824,220.48456438824076,19.315454104383075,375.93446452170605,164.89825040102005
84,hobbies,0.3,3.0,10.0,22.6837189269807,414.6595655672188,220.48456438824076,22.00070027953812,451.12135742604727,164.89825040102005
84,hobbies,0.35,3.5,10.0,25.151930626785568,483.7694931617551,220.48456438824076,24.685946454693163,526.3082503303885,164.89825040102005
84,hobbies,0.4,4.0,10.0,27.620142326590447,552.8794207562918,220.48456438824076,27.371192629848203,601.4951432347297,164.89825040102005
84,hobbies,0.45,4.5,10.0,30.088354026395315,621.9893483508281,220.48456438824076,30.056438805003246,676.6820361390709,164.89825040102005
84,hobbies,0.5,5.0,10.0,32.5565657262002,691.0992759453648,220.48456438824076,32.74168498015829,751.8689290434121,164.89825040102005
85,hobbies,0.005,0.05,10.0,4.110993932120194,4.02826979472179,111.07956030464365,3.5509011158719663,4.117431219667196,95.30780002474786
85,hobbies,0.01,0.1,10.0,4.254860710503115,8.05653958944358,111.07956030464365,3.6979522308600807,8.234862439334393,95.30780002474786
85,hobbies,0.015,0.15,10.0,4.398727488886037,12.084809384165364,111.07956030464365,3.8450033458481947,12.352293659001583,95.30780002474786
85,hobbies,0.02,0.2,10.0,4.542594267268957,16.11307917888716,111.07956030464365,3.9920544608363087,16.469724878668785,95.30780002474786
85,hobbies,0.025,0.25,10.0,4.686461045651877,20.14134897360894,111.07956030464365,4.139105575824423,20.587156098335978,95.30780002474786
85,hobbies,0.03,0.3,10.0,4.830327824034799,24.16961876833073,111.07956030464365,4.286156690812537,24.704587318003167,95.30780002474786
85,hobbies,0.04,0.4,10.0,5.118061380800642,32.22615835777432,111.07956030464365,4.580258920788765,32.93944975733757,95.30780002474786
85,hobbies,0.05,0.5,10.0,5.405794937566483,40.28269794721788,111.07956030464365,4.874361150764993,41.174312196671956,95.30780002474786
85,hobbies,0.06,0.6,10.0,5.693528494332325,48.33923753666146,111.07956030464365,5.168463380741222,49.409174636006334,95.30780002474786
85,hobbies,0.06999999999999999,0.7,10.0,5.981262051098168,56.395777126105045,111.07956030464365,5.46256561071745,57.644037075340734,95.30780002474786
85,hobbies,0.08,0.8,10.0,6.268995607864009,64.45231671554863,111.07956030464365,5.756667840693678,65.87889951467514,95.30780002474786
85,hobbies,0.09,0.9,10.0,6.556729164629851,72.5088563049922,111.07956030464365,6.050770070669906,74.1137619540095,95.30780002474786
85,hobbies,0.1,1.0,10.0,6.8444627213956934,80.56539589443577,111.07956030464365,6.344872300646135,82.34862439334391,95.30780002474786
85,hobbies,0.12,1.2,10.0,7.419929834927378,96.67847507332291,111.07956030464365,6.93307676059859,98.81834927201267,95.30780002474786
85,hobbies,0.13999999999999999,1.4,10.0,7.995396948459062,112.79155425221009,111.07956030464365,7.521281220551048,115.28807415068147,95.30780002474786
85,hobbies,0.16,1.6,10.0,8.570864061990747,128.90463343109727,111.07956030464365,8.109485680503505,131.75779902935028,95.30780002474786
85,hobbies,0.18,1.8,10.0,9.14633117552243,145.0177126099844,111.07956030464365,8.69769014045596,148.227523908019,95.30780002474786
85,hobbies,0.2,2.0,10.0,9.721798289054115,161.13079178887153,111.07956030464365,9.285894600408417,164.69724878668782,95.30780002474786
85,hobbies,0.25,2.5,10.0,11.160466072883326,201.4134897360895,111.07956030464365,10.75640575028956,205.8715609833598,95.30780002474786
85,hobbies,0.3,3.0,10.0,12.599133856712532,241.6961876833073,111.07956030464365,12.226916900170702,247.04587318003175,95.30780002474786
85,hobbies,0.35,3.5,10.0,14.037801640541744,281.9788856305252,111.07956030464365,13.697428050051842,288.22018537670374,95.30780002474786
85,hobbies,0.4,4.0,10.0,15.476469424370956,322.26158357774307,111.07956030464365,15.167939199932983,329.39449757337565,95.30780002474786
85,hobbies,0.45,4.5,10.0,16.915137208200168,362.54428152496104,111.07956030464365,16.638450349814125,370.5688097700476,95.30780002474786
85,hobbies,0.5,5.0,10.0,18.35380499202938,402.826979472179,111.07956030464365,18.108961499695265,411.7431219667196,95.30780002474786
86,household,0.005,0.05,10.0,1.4589760965799496,1.6478520947181714,39.203478609520424,0.15672140339655538,4.388199295103551,0.0
86,household,0.01,0.1,10.0,1.5178279571055988,3.295704189436343,39.203478609520424,0.31344280679311076,8.776398590207101,0.0
86,household,0.015,0.15,10.0,1.576679817631248,4.943556284154518,39.203478609520424,0.47016421018966603,13.164597885310648,0.0
86,household,0.02,0.2,10.0,1.6355316781568967,6.591408378872686,39.203478609520424,0.6268856135862215,17.552797180414203,0.0
86,household,0.025,0.25,10.0,1.6943835386825459,8.239260473590859,39.203478609520424,0.7836070169827768,21.94099647551775,0.0
86,household,0.03,0.3,10.0,1.753235399208195,9.887112568309036,39.203478609520424,0.9403284203793321,26.329195770621297,0.0
86,household,0.04,0.4,10.0,1.8709391202594927,13.182816757745371,39.203478609520424,1.253771227172443,35.105594360828405,0.0
86,household,0.05,0.5,10.0,1.9886428413107906,16.478520947181718,39.203478609520424,1.5672140339655536,43.8819929510355,0.0
86,household,0.06,0.6,10.0,2.106346562362089,19.77422513661807,39.203478609520424,1.8806568407586641,52.658391541242594,0.0
86,household,0.06999999999999999,0.7,10.0,2.2240502834133866,23.069929326054403,39.203478609520424,2.194099647551775,61.4347901314497,0.0
86,household,0.08,0.8,10.0,2.341754004464685,26.365633515490742,39.203478609520424,2.507542454344886,70.21118872165681,0.0
86,household,0.09,0.9,10.0,2.459457725515983,29.6613377049271,39.203478609520424,2.8209852611379973,78.98758731186392,0.0
86,household,0.1,1.0,10.0,2.5771614465672807,32.957041894363435,39.203478609520424,3.134428067931107,87.763985902071,0.0
86,household,0.12,1.2,10.0,2.8125688886698774,39.54845027323614,39.203478609520424,3.7613136815173283,105.31678308248519,0.0
86,household,0.13999999999999999,1.4,10.0,3.0479763307724723,46.139858652108806,39.203478609520424,4.38819929510355,122.8695802628994,0.0
86,household,0.16,1.6,10.0,3.2833837728750686,52.731267030981485,39.203478609520424,5.015084908689772,140.42237744331362,0.0
86,household,0.18,1.8,10.0,3.518791214977665,59.3226754098542,39.203478609520424,5.641970522275995,157.97517462372784,0.0
86,household,0.2,2.0,10.0,3.75419865708026,65.91408378872687,39.203478609520424,6.268856135862214,175.527971804142,0.0
86,household,0.25,2.5,10.0,4.342717262336749,82.39260473590856,39.203478609520424,7.836070169827768,219.4099647551775,0.0
86,household,0.3,3.0,10.0,4.931235867593239,98.87112568309028,39.203478609520424,9.403284203793321,263.291957706213,0.0
86,household,0.35,3.5,10.0,5.519754472849731,115.34964663027202,39.203478609520424,10.970498237758875,307.1739506572485,0.0
86,household,0.4,4.0,10.0,6.108273078106221,131.82816757745374,39.203478609520424,12.537712271724429,351.055943608284,0.0
86,household,0.45,4.5,10.0,6.69679168336271,148.30668852463543,39.203478609520424,14.104926305689983,394.9379365593195,0.0
86,household,0.5,5.0,10.0,7.285310288619199,164.78520947181713,39.203478609520424,15.672140339655536,438.819929510355,0.0
87,foods,0.005,0.05,10.0,1.8155110668577568,1.237615855504929,49.59669401651226,0.7856191504497213,1.5188615564722565,20.47847465611994
87,foods,0.01,0.1,10.0,1.8597116331257897,2.475231711009858,49.59669401651226,0.8398642060380161,3.037723112944513,20.47847465611994
87,foods,0.015,0.15,10.0,1.903912199393823,3.712847566514788,49.59669401651226,0.894109261626311,4.55658466941677,20.47847465611994
87,foods,0.02,0.2,10.0,1.9481127656618562,4.950463422019716,49.59669401651226,0.948354317214606,6.075446225889026,20.47847465611994
87,foods,0.025,0.25,10.0,1.9923133319298894,6.188079277524646,49.59669401651226,1.0025993728029008,7.594307782361284,20.47847465611994
87,foods,0.03,0.3,10.0,2.036513898197923,7.425695133029576,49.59669401651226,1.0568444283911957,9.11316933883354,20.47847465611994
87,foods,0.04,0.4,10.0,2.124915030733989,9.900926844039432,49.59669401651226,1.1653345395677854,12.150892451778052,20.47847465611994
87,foods,0.05,0.5,10.0,2.2133161632700555,12.376158555049292,49.59669401651226,1.2738246507443753,15.188615564722568,20.47847465611994
87,foods,0.06,0.6,10.0,2.301717295806122,14.851390266059152,49.59669401651226,1.3823147619209648,18.22633867766708,20.47847465611994
87,foods,0.06999999999999999,0.7,10.0,2.390118428342188,17.326621977069006,49.59669401651226,1.4908048730975547,21.2640617906116,20.47847465611994
87,foods,0.08,0.8,10.0,2.4785195608782544,19.801853688078864,49.59669401651226,1.5992949842741442,24.301784903556104,20.47847465611994
87,foods,0.09,0.9,10.0,2.5669206934143207,22.277085399088723,49.59669401651226,1.7077850954507345,27.339508016500627,20.47847465611994
87,foods,0.1,1.0,10.0,2.6553218259503875,24.752317110098584,49.59669401651226,1.8162752066273242,30.377231129445136,20.47847465611994
87,foods,0.12,1.2,10.0,2.8321240910225205,29.702780532118304,49.59669401651226,2.0332554289805036,36.45267735533416,20.47847465611994
87,foods,0.13999999999999999,1.4,10.0,3.0089263560946526,34.65324395413801,49.59669401651226,2.2502356513336834,42.5281235812232,20.47847465611994
87,foods,0.16,1.6,10.0,3.1857286211667852,39.60370737615773,49.59669401651226,2.4672158736868623,48.60356980711221,20.47847465611994
87,foods,0.18,1.8,10.0,3.362530886238918,44.554170798177445,49.59669401651226,2.6841960960400426,54.679016033001254,20.47847465611994
87,foods,0.2,2.0,10.0,3.5393331513110513,49.50463422019717,49.59669401651226,2.901176318393222,60.75446225889027,20.47847465611994
87,foods,0.25,2.5,10.0,3.9813388139913832,61.88079277524647,49.59669401651226,3.443626874276171,75.94307782361285,20.47847465611994
87,foods,0.3,3.0,10.0,4.423344476671714,74.25695133029572,49.59669401651226,3.9860774301591197,91.1316933883354,20.47847465611994
87,foods,0.35,3.5,10.0,4.865350139352046,86.63310988534502,49.59669401651226,4.528527986042069,106.32030895305797,20.47847465611994
87,foods,0.4,4.0,10.0,5.307355802032378,99.00926844039434,49.59669401651226,5.070978541925017,121.50892451778054,20.47847465611994
87,foods,0.45,4.5,10.0,5.7493614647127105,111.38542699544364,49.59669401651226,5.613429097807966,136.6975400825031,20.47847465611994
87,foods,0.5,5.0,10.0,6.191367127393042,123.76158555049294,49.59669401651226,6.155879653690916,151.8861556472257,20.47847465611994
88,foods,0.005,0.05,10.0,2.986634937201075,3.6970308110784385,79.92874743055167,3.459294689499906,3.46415299028158,93.39609831571579
88,foods,0.01,0.1,10.0,3.1186717518824483,7.394061622156877,79.92874743055167,3.58301443915282,6.92830598056316,93.39609831571579
88,foods,0.015,0.15,10.0,3.2507085665638207,11.091092433235316,79.92874743055167,3.7067341888057332,10.392458970844743,93.39609831571579
88,foods,0.02,0.2,10.0,3.3827453812451935,14.788123244313754,79.92874743055167,3.8304539384586467,13.85661196112632,93.39609831571579
88,foods,0.025,0.25,10.0,3.5147821959265664,18.485154055392183,79.92874743055167,3.9541736881115606,17.32076495140791,93.39609831571579
88,foods,0.03,0.3,10.0,3.6468190106079392,22.18218486647063,79.92874743055167,4.077893437764474,20.784917941689486,93.39609831571579
88,foods,0.04,0.4,10.0,3.9108926399706845,29.576246488627508,79.92874743055167,4.325332937070301,27.71322392225264,93.39609831571579
88,foods,0.05,0.5,10.0,4.17496626933343,36.970308110784366,79.92874743055167,4.572772436376129,34.64152990281582,93.39609831571579
88,foods,0.06,0.6,10.0,4.439039898696175,44.36436973294126,79.92874743055167,4.8202119356819555,41.56983588337897,93.39609831571579
88,foods,0.06999999999999999,0.7,10.0,4.703113528058922,51.758431355098146,79.92874743055167,5.067651434987782,48.49814186394214,93.39609831571579
88,foods,0.08,0.8,10.0,4.967187157421668,59.152492977255015,79.92874743055167,5.315090934293609,55.42644784450528,93.39609831571579
88,foods,0.09,0.9,10.0,5.231260786784413,66.5465545994119,79.92874743055167,5.562530433599439,62.35475382506848,93.39609831571579
88,foods,0.1,1.0,10.0,5.495334416147157,73.94061622156873,79.92874743055167,5.809969932905266,69.28305980563164,93.39609831571579
88,foods,0.12,1.2,10.0,6.02348167487265,88.72873946588253,79.92874743055167,6.304848931516919,83.13967176675794,93.39609831571579
88,foods,0.13999999999999999,1.4,10.0,6.551628933598141,103.51686271019629,79.92874743055167,6.799727930128574,96.99628372788428,93.39609831571579
88,foods,0.16,1.6,10.0,7.079776192323632,118.30498595451003,79.92874743055167,7.294606928740227,110.85289568901057,93.39609831571579
88,foods,0.18,1.8,10.0,7.607923451049124,133.0931091988238,79.92874743055167,7.789485927351884,124.70950765013696,93.39609831571579
88,foods,0.2,2.0,10.0,8.136070709774613,147.88123244313746,79.92874743055167,8.284364925963539,138.56611961126328,93.39609831571579
88,foods,0.25,2.5,10.0,9.456438856588345,184.851540553922,79.92874743055167,9.521562422492675,173.20764951407907,93.39609831571579
88,foods,0.3,3.0,10.0,10.776807003402071,221.82184866470632,79.92874743055167,10.758759919021811,207.84917941689488,93.39609831571579
88,foods,0.35,3.5,10.0,12.097175150215795,258.79215677549064,79.92874743055167,11.995957415550947,242.49070931971073,93.39609831571579
88,foods,0.4,4.0,10.0,13.417543297029521,295.7624648862749,79.92874743055167,13.233154912080083,277.13223922252655,93.39609831571579
88,foods,0.45,4.5,10.0,14.737911443843254,332.73277299705944,79.92874743055167,14.470352408609218,311.7737691253423,93.39609831571579
88,foods,0.5,5.0,10.0,16.058279590656987,369.703081107844,79.92874743055167,15.707549905138354,346.41529902815813,93.39609831571579
89,foods,0.005,0.05,10.0,1.6390123211743166,1.530503975592373,44.36184101728849,1.3618731548078358,2.2449106615036736,35.88753767311573
89,foods,0.01,0.1,10.0,1.6936731774454727,3.061007951184746,44.36184101728849,1.4420485355758241,4.489821323007347,35.88753767311573
89,foods,0.015,0.15,10.0,1.7483340337166289,4.591511926777118,44.36184101728849,1.5222239163438125,6.73473198451102,35.88753767311573
89,foods,0.02,0.2,10.0,1.802994889987785,6.122015902369492,44.36184101728849,1.6023992971118008,8.979642646014694,35.88753767311573
89,foods,0.025,0.25,10.0,1.8576557462589414,7.652519877961865,44.36184101728849,1.682574677879789,11.224553307518365,35.88753767311573
89,foods,0.03,0.3,10.0,1.9123166025300975,9.183023853554236,44.36184101728849,1.7627500586477776,13.46946396902204,35.88753767311573
89,foods,0.04,0.4,10.0,2.0216383150724098,12.244031804738984,44.36184101728849,1.9231008201837543,17.95928529202939,35.88753767311573
89,foods,0.05,0.5,10.0,2.130960027614722,15.30503975592373,44.36184101728849,2.0834515817197308,22.44910661503673,35.88753767311573
89,foods,0.06,0.6,10.0,2.2402817401570343,18.36604770710847,44.36184101728849,2.2438023432557075,26.93892793804408,35.88753767311573
89,foods,0.06999999999999999,0.7,10.0,2.349603452699347,21.427055658293217,44.36184101728849,2.4041531047916846,31.42874926105144,35.88753767311573
89,foods,0.08,0.8,10.0,2.4589251652416593,24.48806360947797,44.36184101728849,2.5645038663276614,35.91857058405878,35.88753767311573
89,foods,0.09,0.9,10.0,2.568246877783971,27.549071560662707,44.36184101728849,2.724854627863638,40.40839190706613,35.88753767311573
89,foods,0.1,1.0,10.0,2.6775685903262842,30.61007951184746,44.36184101728849,2.8852053893996135,44.89821323007346,35.88753767311573
89,foods,0.12,1.2,10.0,2.896212015410908,36.73209541421694,44.36184101728849,3.205906912471568,53.87785587608816,35.88753767311573
89,foods,0.13999999999999999,1.4,10.0,3.114855440495533,42.85411131658643,44.36184101728849,3.5266084355435217,62.85749852210288,35.88753767311573
89,foods,0.16,1.6,10.0,3.333498865580158,48.97612721895594,44.36184101728849,3.8473099586154746,71.83714116811755,35.88753767311573
89,foods,0.18,1.8,10.0,3.5521422906647824,55.098143121325414,44.36184101728849,4.1680114816874285,80.81678381413226,35.88753767311573
89,foods,0.2,2.0,10.0,3.770785715749408,61.22015902369492,44.36184101728849,4.48871300475938,89.79642646014692,35.88753767311573
89,foods,0.25,2.5,10.0,4.317394278460971,76.52519877961868,44.36184101728849,5.290466812439263,112.24553307518364,35.88753767311573
89,foods,0.3,3.0,10.0,4.86400284117253,91.83023853554235,44.36184101728849,6.092220620119146,134.69463969022036,35.88753767311573
89,foods,0.35,3.5,10.0,5.410611403884096,107.1352782914662,44.36184101728849,6.893974427799029,157.14374630525708,35.88753767311573
89,foods,0.4,4.0,10.0,5.9572199665956544,122.44031804738984,44.36184101728849,7.695728235478913,179.59285292029384,35.88753767311573
89,foods,0.45,4.5,10.0,6.503828529307218,137.7453578033136,44.36184101728849,8.497482043158795,202.04195953533053,35.88753767311573
89,foods,0.5,5.0,10.0,7.050437092018781,153.05039755923735,44.36184101728849,9.299235850838679,224.4910661503673,35.88753767311573
90,hobbies,0.005,0.05,10.0,16.61801375777058,9.173792655830722,456.1305925617455,0.9947135635784694,27.851979780197144,0.0
90,hobbies,0.01,0.1,10.0,16.945649209764532,18.347585311661444,456.1305925617455,1.9894271271569388,55.70395956039429,0.0
90,hobbies,0.015,0.15,10.0,17.27328466175849,27.521377967492167,456.1305925617455,2.9841406907354084,83.55593934059144,0.0
90,hobbies,0.02,0.2,10.0,17.600920113752444,36.69517062332289,456.1305925617455,3.9788542543138776,111.40791912078858,0.0
90,hobbies,0.025,0.25,10.0,17.928555565746397,45.868963279153604,456.1305925617455,4.973567817892347,139.25989890098572,0.0
90,hobbies,0.03,0.3,10.0,18.256191017740353,55.042755934984335,456.1305925617455,5.968281381470817,167.11187868118287,0.0
90,hobbies,0.04,0.4,10.0,18.91146192172826,73.39034124664578,456.1305925617455,7.957708508627755,222.81583824157715,0.0
90,hobbies,0.05,0.5,10.0,19.56673282571617,91.73792655830721,456.1305925617455,9.947135635784694,278.51979780197144,0.0
90,hobbies,0.06,0.6,10.0,20.222003729704078,110.08551186996867,456.1305925617455,11.936562762941634,334.22375736236575,0.0
90,hobbies,0.06999999999999999,0.7,10.0,20.877274633691986,128.4330971816301,456.1305925617455,13.925989890098572,389.92771692276,0.0
90,hobbies,0.08,0.8,10.0,21.532545537679898,146.78068249329155,456.1305925617455,15.91541701725551,445.6316764831543,0.0
90,hobbies,0.09,0.9,10.0,22.187816441667803,165.128267804953,456.1305925617455,17.904844144412447,501.33563604354856,0.0
90,hobbies,0.1,1.0,10.0,22.84308734565571,183.47585311661442,456.1305925617455,19.894271271569387,557.0395956039429,0.0
90,hobbies,0.12,1.2,10.0,24.15362915363153,220.17102373993734,456.1305925617455,23.873125525883268,668.4475147247315,0.0
90,hobbies,0.13999999999999999,1.4,10.0,25.464170961607348,256.8661943632602,456.1305925617455,27.851979780197144,779.85543384552,0.0
90,hobbies,0.16,1.6,10.0,26.774712769583168,293.5613649865831,456.1305925617455,31.83083403451102,891.2633529663086,0.0
90,hobbies,0.18,1.8,10.0,28.08525457755898,330.256535609906,456.1305925617455,35.809688288824894,1002.6712720870971,0.0
90,hobbies,0.2,2.0,10.0,29.395796385534798,366.95170623322883,456.1305925617455,39.788542543138774,1114.0791912078857,0.0
90,hobbies,0.25,2.5,10.0,32.672150905474346,458.68963279153616,456.1305925617455,49.73567817892347,1392.5989890098572,0.0
90,hobbies,0.3,3.0,10.0,35.94850542541389,550.4275593498434,456.1305925617455,59.68281381470816,1671.1187868118286,0.0
90,hobbies,0.35,3.5,10.0,39.22485994535344,642.1654859081506,456.1305925617455,69.62994945049286,1949.6385846138,0.0
90,hobbies,0.4,4.0,10.0,42.50121446529297,733.9034124664577,456.1305925617455,79.57708508627755,2228.1583824157715,0.0
90,hobbies,0.45,4.5,10.0,45.77756898523251,825.6413390247649,456.1305925617455,89.52422072206225,2506.678180217743,0.0
90,hobbies,0.5,5.0,10.0,49.053923505172065,917.3792655830723,456.1305925617455,99.47135635784694,2785.1979780197144,0.0
91,household,0.005,0.05,10.0,10.586205740520475,14.949710623349448,281.46405011122386,0.8092830291816171,22.65992481708528,0.0
91,household,0.01,0.1,10.0,11.12012397706867,29.899421246698896,281.46405011122386,1.6185660583632342,45.31984963417056,0.0
91,household,0.015,0.15,10.0,11.654042213616863,44.849131870048325,281.46405011122386,2.42784908754485,67.9797744512558,0.0
91,household,0.02,0.2,10.0,12.18796045016506,59.79884249339779,281.46405011122386,3.2371321167264684,90.63969926834112,0.0
91,household,0.025,0.25,10.0,12.721878686713254,74.74855311674725,281.46405011122386,4.0464151459080835,113.29962408542634,0.0
91,household,0.03,0.3,10.0,13.255796923261446,89.69826374009665,281.46405011122386,4.8556981750897,135.9595489025116,0.0
91,household,0.04,0.4,10.0,14.323633396357836,119.59768498679558,281.46405011122386,6.474264233452937,181.27939853668224,0.0
91,household,0.05,0.5,10.0,15.391469869454227,149.4971062334945,281.46405011122386,8.092830291816167,226.5992481708527,0.0
91,household,0.06,0.6,10.0,16.45930634255061,179.3965274801933,281.46405011122386,9.7113963501794,271.9190978050232,0.0
91,household,0.06999999999999999,0.7,10.0,17.527142815647004,209.29594872689225,281.46405011122386,11.329962408542631,317.2389474391937,0.0
91,household,0.08,0.8,10.0,18.594979288743392,239.19536997359117,281.46405011122386,12.948528466905874,362.5587970733645,0.0
91,household,0.09,0.9,10.0,19.662815761839784,269.09479122029006,281.46405011122386,14.567094525269102,407.87864670753487,0.0
91,household,0.1,1.0,10.0,20.730652234936173,298.994212466989,281.46405011122386,16.185660583632334,453.1984963417054,0.0
91,household,0.12,1.2,10.0,22.866325181128946,358.7930549603866,281.46405011122386,19.4227927003588,543.8381956100465,0.0
91,household,0.13999999999999999,1.4,10.0,25.00199812732173,418.5918974537845,281.46405011122386,22.659924817085262,634.4778948783874,0.0
91,household,0.16,1.6,10.0,27.137671073514507,478.39073994718234,281.46405011122386,25.897056933811747,725.117594146729,0.0
91,household,0.18,1.8,10.0,29.273344019707285,538.1895824405801,281.46405011122386,29.134189050538204,815.7572934150697,0.0
91,household,0.2,2.0,10.0,31.409016965900065,597.988424933978,281.46405011122386,32.37132116726467,906.3969926834108,0.0
91,household,0.25,2.5,10.0,36.74819933138201,747.4855311674723,281.46405011122386,40.46415145908083,1132.9962408542633,0.0
91,household,0.3,3.0,10.0,42.08738169686395,896.9826374009668,281.46405011122386,48.55698175089701,1359.5954890251162,0.0
91,household,0.35,3.5,10.0,47.42656406234588,1046.4797436344609,281.46405011122386,56.64981204271317,1586.1947371959689,0.0
91,household,0.4,4.0,10.0,52.76574642782786,1195.976849867956,281.46405011122386,64.74264233452934,1812.7939853668215,0.0
91,household,0.45,4.5,10.0,58.10492879330978,1345.47395610145,281.46405011122386,72.8354726263455,2039.3932335376742,0.0
91,household,0.5,5.0,10.0,63.444111158791735,1494.9710623349447,281.46405011122386,80.92830291816166,2265.9924817085266,0.0
92,foods,0.005,0.05,10.0,9.483132221883361,9.758856970295351,255.76884524243872,4.448427872519408,10.105268822610377,114.45071160793304
92,foods,0.01,0.1,10.0,9.831662827965335,19.517713940590703,255.76884524243872,4.809330330469779,20.210537645220754,114.45071160793304
92,foods,0.015,0.15,10.0,10.180193434047313,29.276570910886054,255.76884524243872,5.170232788420149,30.315806467831123,114.45071160793304
92,foods,0.02,0.2,10.0,10.52872404012929,39.035427881181405,255.76884524243872,5.5311352463705195,40.42107529044151,114.45071160793304
92,foods,0.025,0.25,10.0,10.877254646211266,48.794284851476746,255.76884524243872,5.892037704320891,50.526344113051884,114.45071160793304
92,foods,0.03,0.3,10.0,11.225785252293244,58.55314182177211,255.76884524243872,6.25294016227126,60.63161293566225,114.45071160793304
92,foods,0.04,0.4,10.0,11.922846464457198,78.07085576236281,255.76884524243872,6.974745078172002,80.84215058088301,114.45071160793304
92,foods,0.05,0.5,10.0,12.61990767662115,97.58856970295349,255.76884524243872,7.696549994072744,101.05268822610377,114.45071160793304
92,foods,0.06,0.6,10.0,13.316968888785103,117.10628364354422,255.76884524243872,8.418354909973484,121.2632258713245,114.45071160793304
92,foods,0.06999999999999999,0.7,10.0,14.014030100949059,136.62399758413497,255.76884524243872,9.140159825874225,141.47376351654523,114.45071160793304
92,foods,0.08,0.8,10.0,14.711091313113013,156.14171152472562,255.76884524243872,9.861964741774967,161.68430116176603,114.45071160793304
92,foods,0.09,0.9,10.0,15.408152525276966,175.65942546531636,255.76884524243872,10.583769657675706,181.89483880698674,114.45071160793304
92,foods,0.1,1.0,10.0,16.105213737440916,195.17713940590698,255.76884524243872,11.30557457357645,202.10537645220754,114.45071160793304
92,foods,0.12,1.2,10.0,17.499336161768827,234.21256728708843,255.76884524243872,12.74918440537793,242.526451742649,114.45071160793304
92,foods,0.13999999999999999,1.4,10.0,18.893458586096738,273.24799516826994,255.76884524243872,14.192794237179411,282.94752703309047,114.45071160793304
92,foods,0.16,1.6,10.0,20.287581010424642,312.28342304945124,255.76884524243872,15.636404068980896,323.36860232353206,114.45071160793304
92,foods,0.18,1.8,10.0,21.681703434752553,351.3188509306327,255.76884524243872,17.080013900782376,363.7896776139735,114.45071160793304
92,foods,0.2,2.0,10.0,23.075825859080453,390.35427881181397,255.76884524243872,18.523623732583864,404.2107529044151,114.45071160793304
92,foods,0.25,2.5,10.0,26.56113191990022,487.9428485147675,255.76884524243872,22.13264831208757,505.26344113051886,114.45071160793304
92,foods,0.3,3.0,10.0,30.04643798071999,585.531418217721,255.76884524243872,25.741672891591275,606.3161293566227,114.45071160793304
92,foods,0.35,3.5,10.0,33.53174404153975,683.1199879206744,255.76884524243872,29.350697471094982,707.3688175827265,114.45071160793304
92,foods,0.4,4.0,10.0,37.017050102359526,780.7085576236279,255.76884524243872,32.959722050598685,808.4215058088301,114.45071160793304
92,foods,0.45,4.5,10.0,40.50235616317929,878.2971273265814,255.76884524243872,36.56874663010239,909.4741940349339,114.45071160793304
92,foods,0.5,5.0,10.0,43.98766222399906,975.885697029535,255.76884524243872,40.1777712096061,1010.5268822610377,114.45071160793304
93,hobbies,0.005,0.05,10.0,0.9239236956453524,0.9705553497330548,24.899308128336813,0.6721117579777326,1.0519747979938985,17.767154425382614
93,hobbies,0.01,0.1,10.0,0.9585863867072472,1.9411106994661096,24.899308128336813,0.7096822864775146,2.103949595987797,17.767154425382614
93,hobbies,0.015,0.15,10.0,0.9932490777691421,2.9116660491991646,24.899308128336813,0.7472528149772967,3.155924393981694,17.767154425382614
93,hobbies,0.02,0.2,10.0,1.0279117688310369,3.882221398932219,24.899308128336813,0.7848233434770788,4.207899191975594,17.767154425382614
93,hobbies,0.025,0.25,10.0,1.0625744598929319,4.852776748665277,24.899308128336813,0.822393871976861,5.259873989969492,17.767154425382614
93,hobbies,0.03,0.3,10.0,1.0972371509548264,5.823332098398329,24.899308128336813,0.8599644004766429,6.311848787963388,17.767154425382614
93,hobbies,0.04,0.4,10.0,1.1665625330786162,7.764442797864438,24.899308128336813,0.9351054574762072,8.415798383951188,17.767154425382614
93,hobbies,0.05,0.5,10.0,1.235887915202406,9.705553497330554,24.899308128336813,1.0102465144757713,10.519747979938984,17.767154425382614
93,hobbies,0.06,0.6,10.0,1.3052132973261954,11.646664196796658,24.899308128336813,1.0853875714753354,12.623697575926776,17.767154425382614
93,hobbies,0.06999999999999999,0.7,10.0,1.3745386794499852,13.58777489626277,24.899308128336813,1.1605286284748997,14.727647171914574,17.767154425382614
93,hobbies,0.08,0.8,10.0,1.4438640615737748,15.528885595728877,24.899308128336813,1.235669685474464,16.831596767902376,17.767154425382614
93,hobbies,0.09,0.9,10.0,1.5131894436975648,17.469996295195,24.899308128336813,1.3108107424740278,18.935546363890168,17.767154425382614
93,hobbies,0.1,1.0,10.0,1.5825148258213544,19.411106994661107,24.899308128336813,1.3859517994735921,21.039495959877968,17.767154425382614
93,hobbies,0.12,1.2,10.0,1.721165590068933,23.293328393593317,24.899308128336813,1.5362339134727203,25.247395151853553,17.767154425382614
93,hobbies,0.13999999999999999,1.4,10.0,1.8598163543165127,27.17554979252554,24.899308128336813,1.6865160274718487,29.45529434382915,17.767154425382614
93,hobbies,0.16,1.6,10.0,1.9984671185640916,31.057771191457753,24.899308128336813,1.8367981414709773,33.66319353580475,17.767154425382614
93,hobbies,0.18,1.8,10.0,2.1371178828116717,34.93999259039,24.899308128336813,1.9870802554701055,37.871092727780336,17.767154425382614
93,hobbies,0.2,2.0,10.0,2.275768647059251,38.822213989322215,24.899308128336813,2.137362369469234,42.078991919755936,17.767154425382614
93,hobbies,0.25,2.5,10.0,2.6223955576781974,48.52776748665272,24.899308128336813,2.5130676544670547,52.59873989969492,17.767154425382614
93,hobbies,0.3,3.0,10.0,2.9690224682971467,58.23332098398329,24.899308128336813,2.8887729394648756,63.1184878796339,17.767154425382614
93,hobbies,0.35,3.5,10.0,3.3156493789160955,67.93887448131386,24.899308128336813,3.2644782244626964,73.63823585957289,17.767154425382614
93,hobbies,0.4,4.0,10.0,3.6622762895350442,77.64442797864443,24.899308128336813,3.6401835094605173,84.15798383951187,17.767154425382614
93,hobbies,0.45,4.5,10.0,4.008903200153993,87.349981475975,24.899308128336813,4.015888794458339,94.67773181945086,17.767154425382614
93,hobbies,0.5,5.0,10.0,4.355530110772937,97.05553497330544,24.899308128336813,4.391594079456159,105.19747979938984,17.767154425382614
94,hobbies,0.005,0.05,10.0,1.2705622410685469,0.8486853863172266,34.727057363602086,0.8618652806035243,1.1138373438734563,23.018390513025224
94,hobbies,0.01,0.1,10.0,1.3008724334370192,1.6973707726344531,34.727057363602086,0.901645185741862,2.2276746877469127,23.018390513025224
94,hobbies,0.015,0.15,10.0,1.3311826258054915,2.546056158951681,34.727057363602086,0.9414250908801998,3.341512031620367,23.018390513025224
94,hobbies,0.02,0.2,10.0,1.361492818173964,3.3947415452689063,34.727057363602086,0.9812049960185375,4.455349375493825,23.018390513025224
94,hobbies,0.025,0.25,10.0,1.3918030105424364,4.243426931586134,34.727057363602086,1.0209849011568752,5.569186719367281,23.018390513025224
94,hobbies,0.03,0.3,10.0,1.422113202910909,5.092112317903362,34.727057363602086,1.0607648062952129,6.683024063240734,23.018390513025224
94,hobbies,0.04,0.4,10.0,1.4827335876478536,6.7894830905378125,34.727057363602086,1.1403246165718883,8.91069875098765,23.018390513025224
94,hobbies,0.05,0.5,10.0,1.5433539723847984,8.486853863172268,34.727057363602086,1.2198844268485638,11.138373438734561,23.018390513025224
94,hobbies,0.06,0.6,10.0,1.603974357121743,10.184224635806723,34.727057363602086,1.299444237125239,13.366048126481468,23.018390513025224
94,hobbies,0.06999999999999999,0.7,10.0,1.6645947418586877,11.881595408441175,34.727057363602086,1.379004047401915,15.593722814228391,23.018390513025224
94,hobbies,0.08,0.8,10.0,1.7252151265956326,13.578966181075625,34.727057363602086,1.45856385767859,17.8213975019753,23.018390513025224
94,hobbies,0.09,0.9,10.0,1.7858355113325775,15.276336953710082,34.727057363602086,1.5381236679552661,20.04907218972222,23.018390513025224
94,hobbies,0.1,1.0,10.0,1.846455896069522,16.973707726344536,34.727057363602086,1.617683478231941,22.276746877469122,23.018390513025224
94,hobbies,0.12,1.2,10.0,1.9676966655434118,20.368449271613446,34.727057363602086,1.7768030987852914,26.732096252962936,23.018390513025224
94,hobbies,0.13999999999999999,1.4,10.0,2.0889374350173013,23.76319081688235,34.727057363602086,1.9359227193386432,31.187445628456782,23.018390513025224
94,hobbies,0.16,1.6,10.0,2.2101782044911906,27.15793236215125,34.727057363602086,2.095042339891994,35.6427950039506,23.018390513025224
94,hobbies,0.18,1.8,10.0,2.331418973965081,30.552673907420164,34.727057363602086,2.2541619604453453,40.09814437944444,23.018390513025224
94,hobbies,0.2,2.0,10.0,2.45265974343897,33.94741545268907,34.727057363602086,2.4132815809986954,44.553493754938245,23.018390513025224
94,hobbies,0.25,2.5,10.0,2.755761667123694,42.43426931586136,34.727057363602086,2.8110806323820725,55.691867193672806,23.018390513025224
94,hobbies,0.3,3.0,10.0,3.0588635908084183,50.921123179033636,34.727057363602086,3.2088796837654496,66.83024063240737,23.018390513025224
94,hobbies,0.35,3.5,10.0,3.361965514493142,59.40797704220588,34.727057363602086,3.6066787351488268,77.96861407114193,23.018390513025224
94,hobbies,0.4,4.0,10.0,3.665067438177865,67.89483090537814,34.727057363602086,4.004477786532204,89.10698750987649,23.018390513025224
94,hobbies,0.45,4.5,10.0,3.96816936186259,76.38168476855044,34.727057363602086,4.402276837915581,100.24536094861105,23.018390513025224
94,hobbies,0.5,5.0,10.0,4.271271285547314,84.86853863172271,34.727057363602086,4.800075889298959,111.38373438734561,23.018390513025224
95,foods,0.005,0.05,10.0,3.9431396686856734,2.929402114833864,107.47850860836499,1.1408514933394536,4.418217478692532,27.525624334812164
95,foods,0.01,0.1,10.0,4.047761172786883,5.858804229667728,107.47850860836499,1.2986449747213296,8.836434957385064,27.525624334812164
95,foods,0.015,0.15,10.0,4.1523826768880925,8.788206344501594,107.47850860836499,1.4564384561032055,13.254652436077595,27.525624334812164
95,foods,0.02,0.2,10.0,4.257004180989301,11.717608459335455,107.47850860836499,1.614231937485082,17.67286991477013,27.525624334812164
95,foods,0.025,0.25,10.0,4.361625685090511,14.647010574169316,107.47850860836499,1.772025418866958,22.091087393462658,27.525624334812164
95,foods,0.03,0.3,10.0,4.466247189191721,17.576412689003188,107.47850860836499,1.9298189002488342,26.50930487215519,27.525624334812164
95,foods,0.04,0.4,10.0,4.675490197394139,23.43521691867091,107.47850860836499,2.2454058630125866,35.34573982954026,27.525624334812164
95,foods,0.05,0.5,10.0,4.884733205596558,29.294021148338633,107.47850860836499,2.5609928257763386,44.182174786925316,27.525624334812164
95,foods,0.06,0.6,10.0,5.093976213798977,35.152825378006376,107.47850860836499,2.876579788540091,53.01860974431038,27.525624334812164
95,foods,0.06999999999999999,0.7,10.0,5.303219222001396,41.011629607674095,107.47850860836499,3.1921667513038434,61.85504470169545,27.525624334812164
95,foods,0.08,0.8,10.0,5.512462230203815,46.87043383734182,107.47850860836499,3.507753714067596,70.69147965908051,27.525624334812164
95,foods,0.09,0.9,10.0,5.721705238406233,52.72923806700954,107.47850860836499,3.823340676831349,79.52791461646561,27.525624334812164
95,foods,0.1,1.0,10.0,5.930948246608652,58.588042296677266,107.47850860836499,4.1389276395951,88.36434957385063,27.525624334812164
95,foods,0.12,1.2,10.0,6.349434263013491,70.30565075601275,107.47850860836499,4.770101565122604,106.03721948862076,27.525624334812164
95,foods,0.13999999999999999,1.4,10.0,6.767920279418328,82.02325921534819,107.47850860836499,5.401275490650109,123.7100894033909,27.525624334812164
95,foods,0.16,1.6,10.0,7.186406295823166,93.74086767468364,107.47850860836499,6.032449416177614,141.38295931816103,27.525624334812164
95,foods,0.18,1.8,10.0,7.604892312228003,105.45847613401908,107.47850860836499,6.6636233417051205,159.05582923293122,27.525624334812164
95,foods,0.2,2.0,10.0,8.023378328632841,117.17608459335453,107.47850860836499,7.294797267232623,176.72869914770126,27.525624334812164
95,foods,0.25,2.5,10.0,9.069593369644936,146.47010574169323,107.47850860836499,8.872732081051383,220.91087393462658,27.525624334812164
95,foods,0.3,3.0,10.0,10.115808410657028,175.76412689003178,107.47850860836499,10.450666894870144,265.0930487215519,27.525624334812164
95,foods,0.35,3.5,10.0,11.162023451669127,205.05814803837052,107.47850860836499,12.028601708688907,309.2752235084772,27.525624334812164
95,foods,0.4,4.0,10.0,12.208238492681216,234.35216918670906,107.47850860836499,13.606536522507668,353.4573982954025,27.525624334812164
95,foods,0.45,4.5,10.0,13.25445353369331,263.64619033504766,107.47850860836499,15.18447133632643,397.6395730823279,27.525624334812164
95,foods,0.5,5.0,10.0,14.300668574705409,292.94021148338646,107.47850860836499,16.76240615014519,441.82174786925316,27.525624334812164
96,household,0.005,0.05,10.0,1.9566542522536836,4.944811562413837,49.8415075006893,1.9602022840807751,4.930619435105474,49.955044519156225
96,household,0.01,0.1,10.0,2.1332546651970348,9.889623124827674,49.8415075006893,2.136295835334542,9.861238870210949,49.955044519156225
96,household,0.015,0.15,10.0,2.3098550781403864,14.834434687241517,49.8415075006893,2.3123893865883085,14.791858305316419,49.955044519156225
96,household,0.02,0.2,10.0,2.4864554910837375,19.779246249655348,49.8415075006893,2.488482937842076,19.722477740421898,49.955044519156225
96,household,0.025,0.25,10.0,2.6630559040270887,24.72405781206918,49.8415075006893,2.6645764890958423,24.653097175527364,49.955044519156225
96,household,0.03,0.3,10.0,2.8396563169704407,29.668869374483034,49.8415075006893,2.8406700403496097,29.583716610632838,49.955044519156225
96,household,0.04,0.4,10.0,3.192857142857143,39.558492499310695,49.8415075006893,3.1928571428571435,39.444955480843795,49.955044519156225
96,household,0.05,0.5,10.0,3.5460579687438454,49.44811562413836,49.8415075006893,3.5450442453646764,49.30619435105473,49.955044519156225
96,household,0.06,0.6,10.0,3.8992587946305486,59.33773874896607,49.8415075006893,3.8972313478722107,59.167433221265675,49.955044519156225
96,household,0.06999999999999999,0.7,10.0,4.252459620517251,69.22736187379373,49.8415075006893,4.249418450379743,69.02867209147658,49.955044519156225
96,household,0.08,0.8,10.0,4.605660446403953,79.11698499862139,49.8415075006893,4.601605552887279,78.88991096168759,49.955044519156225
96,household,0.09,0.9,10.0,4.9588612722906555,89.00660812344906,49.8415075006893,4.953792655394811,88.75114983189849,49.955044519156225
96,household,0.1,1.0,10.0,5.312062098177358,98.89623124827672,49.8415075006893,5.305979757902345,98.61238870210946,49.955044519156225
96,household,0.12,1.2,10.0,6.018463749950766,118.67547749793214,49.8415075006893,6.010353962917414,118.33486644253135,49.955044519156225
96,household,0.13999999999999999,1.4,10.0,6.724865401724169,138.45472374758745,49.8415075006893,6.714728167932478,138.05734418295316,49.955044519156225
96,household,0.16,1.6,10.0,7.4312670534975735,158.23396999724278,49.8415075006893,7.41910237294755,157.77982192337518,49.955044519156225
96,household,0.18,1.8,10.0,8.137668705270979,178.0132162468981,49.8415075006893,8.123476577962615,177.50229966379698,49.955044519156225
96,household,0.2,2.0,10.0,8.844070357044384,197.79246249655344,49.8415075006893,8.827850782977682,197.2247774042189,49.955044519156225
96,household,0.25,2.5,10.0,10.610074486477897,247.24057812069182,49.8415075006893,10.588786295515352,246.53097175527364,49.955044519156225
96,household,0.3,3.0,10.0,12.376078615911412,296.68869374483023,49.8415075006893,12.34972180805302,295.83716610632837,49.955044519156225
96,household,0.35,3.5,10.0,14.142082745344922,346.1368093689685,49.8415075006893,14.11065732059069,345.1433604573831,49.955044519156225
96,household,0.4,4.0,10.0,15.908086874778435,395.5849249931069,49.8415075006893,15.871592833128359,394.4495548084378,49.955044519156225
96,household,0.45,4.5,10.0,17.674091004211945,445.03304061724515,49.8415075006893,17.632528345666028,443.75574915949255,49.955044519156225
96,household,0.5,5.0,10.0,19.44009513364546,494.48115624138364,49.8415075006893,19.393463858203695,493.0619435105473,49.955044519156225
97,household,0.005,0.05,10.0,0.8981018700294696,0.20053684484014997,24.946315515985,0.8271847374622628,0.3623407583401006,22.79883189060326
97,household,0.01,0.1,10.0,0.905263900202332,0.40107368968029994,24.946315515985,0.8401254788315521,0.7246815166802012,22.79883189060326
97,household,0.015,0.15,10.0,0.9124259303751946,0.6016105345204501,24.946315515985,0.8530662202008416,1.0870222750203018,22.79883189060326
97,household,0.02,0.2,10.0,0.9195879605480571,0.8021473793605999,24.946315515985,0.8660069615701308,1.4493630333604024,22.79883189060326
97,household,0.025,0.25,10.0,0.9267499907209196,1.0026842242007497,24.946315515985,0.87894770293942,1.8117037917005028,22.79883189060326
97,household,0.03,0.3,10.0,0.9339120208937821,1.2032210690409002,24.946315515985,0.8918884443087095,2.1740445500406036,22.79883189060326
97,household,0.04,0.4,10.0,0.9482360812395071,1.6042947587211998,24.946315515985,0.917769927047288,2.898726066720805,22.79883189060326
97,household,0.05,0.5,10.0,0.9625601415852321,2.0053684484014993,24.946315515985,0.9436514097858666,3.6234075834010055,22.79883189060326
97,household,0.06,0.6,10.0,0.9768842019309572,2.4064421380818004,24.946315515985,0.9695328925244453,4.348089100081207,22.79883189060326
97,household,0.06999999999999999,0.7,10.0,0.9912082622766821,2.8075158277621,24.946315515985,0.9954143752630239,5.07277061676141,22.79883189060326
97,household,0.08,0.8,10.0,1.005532322622407,3.2085895174423995,24.946315515985,1.0212958580016025,5.79745213344161,22.79883189060326
97,household,0.09,0.9,10.0,1.0198563829681322,3.6096632071226993,24.946315515985,1.047177340740181,6.522133650121811,22.79883189060326
97,household,0.1,1.0,10.0,1.034180443313857,4.010736896802999,24.946315515985,1.0730588234787597,7.246815166802011,22.79883189060326
97,household,0.12,1.2,10.0,1.0628285640053072,4.812884276163601,24.946315515985,1.124821788955917,8.696178200162414,22.79883189060326
97,household,0.13999999999999999,1.4,10.0,1.091476684696757,5.6150316555242,24.946315515985,1.1765847544330743,10.14554123352282,22.79883189060326
97,household,0.16,1.6,10.0,1.1201248053882071,6.417179034884799,24.946315515985,1.2283477199102315,11.59490426688322,22.79883189060326
97,household,0.18,1.8,10.0,1.148772926079657,7.219326414245399,24.946315515985,1.2801106853873887,13.044267300243622,22.79883189060326
97,household,0.2,2.0,10.0,1.177421046771107,8.021473793605997,24.946315515985,1.331873650864546,14.493630333604022,22.79883189060326
97,household,0.25,2.5,10.0,1.249041348499732,10.026842242007499,24.946315515985,1.4612810645574388,18.117037917005028,22.79883189060326
97,household,0.3,3.0,10.0,1.3206616502283575,12.032210690409006,24.946315515985,1.590688478250332,21.74044550040604,22.79883189060326
97,household,0.35,3.5,10.0,1.392281951956982,14.0375791388105,24.946315515985,1.7200958919432252,25.363853083807044,22.79883189060326
97,household,0.4,4.0,10.0,1.4639022536856068,16.042947587211994,24.946315515985,1.8495033056361179,28.987260667208044,22.79883189060326
97,household,0.45,4.5,10.0,1.5355225554142322,18.0483160356135,24.946315515985,1.9789107193290114,32.61066825060906,22.79883189060326
97,household,0.5,5.0,10.0,1.6071428571428572,20.053684484014997,24.946315515985,2.1083181330219043,36.234075834010056,22.79883189060326
98,household,0.005,0.05,10.0,6.21174553875574,9.549751499348346,164.37912358581235,7.796470251892294,9.39464406371117,208.90652298927307
98,household,0.01,0.1,10.0,6.552808092303894,19.099502998696693,164.37912358581235,8.131993254167693,18.78928812742234,208.90652298927307
98,household,0.015,0.15,10.0,6.89387064585205,28.64925449804505,164.37912358581235,8.467516256443092,28.183932191133493,208.90652298927307
98,household,0.02,0.2,10.0,7.234933199400205,38.199005997393385,164.37912358581235,8.80303925871849,37.57857625484468,208.90652298927307
98,household,0.025,0.25,10.0,7.5759957529483595,47.748757496741725,164.37912358581235,9.13856226099389,46.97322031855583,208.90652298927307
98,household,0.03,0.3,10.0,7.917058306496516,57.2985089960901,164.37912358581235,9.474085263269288,56.36786438226699,208.90652298927307
98,household,0.04,0.4,10.0,8.599183413592826,76.39801199478677,164.37912358581235,10.145131267820087,75.15715250968935,208.90652298927307
98,household,0.05,0.5,10.0,9.281308520689135,95.49751499348345,164.37912358581235,10.816177272370883,93.94644063711166,208.90652298927307
98,household,0.06,0.6,10.0,9.963433627785449,114.5970179921802,164.37912358581235,11.48722327692168,112.73572876453397,208.90652298927307
98,household,0.06999999999999999,0.7,10.0,10.645558734881755,133.6965209908768,164.37912358581235,12.158269281472476,131.5250168919563,208.90652298927307
98,household,0.08,0.8,10.0,11.327683841978068,152.79602398957354,164.37912358581235,12.829315286023277,150.3143050193787,208.90652298927307
98,household,0.09,0.9,10.0,12.009808949074378,171.89552698827023,164.37912358581235,13.500361290574075,169.103593146801,208.90652298927307
98,household,0.1,1.0,10.0,12.69193405617069,190.9950299869669,164.37912358581235,14.17140729512487,187.89288127422333,208.90652298927307
98,household,0.12,1.2,10.0,14.056184270363312,229.1940359843604,164.37912358581235,15.513499304226466,225.47145752906795,208.90652298927307
98,household,0.13999999999999999,1.4,10.0,15.420434484555926,267.3930419817536,164.37912358581235,16.85559131332806,263.0500337839126,208.90652298927307
98,household,0.16,1.6,10.0,16.784684698748553,305.5920479791471,164.37912358581235,18.19768332242966,300.6286100387574,208.90652298927307
98,household,0.18,1.8,10.0,18.148934912941172,343.79105397654047,164.37912358581235,19.539775331531253,338.207186293602,208.90652298927307
98,household,0.2,2.0,10.0,19.51318512713379,381.9900599739338,164.37912358581235,20.881867340632848,375.78576254844666,208.90652298927307
98,household,0.25,2.5,10.0,22.92381066261535,477.48757496741746,164.37912358581235,24.237097363386834,469.7322031855583,208.90652298927307
98,household,0.3,3.0,10.0,26.334436198096885,572.9850899609005,164.37912358581235,27.592327386140823,563.67864382267,208.90652298927307
98,household,0.35,3.5,10.0,29.745061733578464,668.4826049543846,164.37912358581235,30.947557408894813,657.6250844597816,208.90652298927307
98,household,0.4,4.0,10.0,33.15568726906,763.9801199478676,164.37912358581235,34.3027874316488,751.5715250968933,208.90652298927307
98,household,0.45,4.5,10.0,36.56631280454155,859.4776349413512,164.37912358581235,37.65801745440279,845.517965734005,208.90652298927307
98,household,0.5,5.0,10.0,39.97693834002312,954.9751499348349,164.37912358581235,41.013247477156774,939.4644063711166,208.90652298927307
99,hobbies,0.005,0.05,10.0,1.1063822729037054,1.086297338171068,29.892406303132685,0.5873094403962439,1.270556199771818,15.17410813132301
99,hobbies,0.01,0.1,10.0,1.1451786064098148,2.172594676342136,29.892406303132685,0.6326864475309516,2.541112399543636,15.17410813132301
99,hobbies,0.015,0.15,10.0,1.1839749399159245,3.2588920145132043,29.892406303132685,0.6780634546656594,3.8116685993154515,15.17410813132301
99,hobbies,0.02,0.2,10.0,1.2227712734220344,4.345189352684272,29.892406303132685,0.7234404618003671,5.082224799087272,15.17410813132301
99,hobbies,0.025,0.25,10.0,1.2615676069281438,5.4314866908553405,29.892406303132685,0.768817468935075,6.352780998859089,15.17410813132301
99,hobbies,0.03,0.3,10.0,1.3003639404342533,6.517784029026409,29.892406303132685,0.8141944760697826,7.623337198630903,15.17410813132301
99,hobbies,0.04,0.4,10.0,1.3779566074464726,8.690378705368545,29.892406303132685,0.9049484903391983,10.164449598174544,15.17410813132301
99,hobbies,0.05,0.5,10.0,1.4555492744586915,10.862973381710681,29.892406303132685,0.9957025046086139,12.705561997718178,15.17410813132301
99,hobbies,0.06,0.6,10.0,1.5331419414709109,13.035568058052817,29.892406303132685,1.086456518878029,15.246674397261806,15.17410813132301
99,hobbies,0.06999999999999999,0.7,10.0,1.6107346084831298,15.208162734394953,29.892406303132685,1.1772105331474447,17.78778679680544,15.17410813132301
99,hobbies,0.08,0.8,10.0,1.6883272754953491,17.38075741073709,29.892406303132685,1.2679645474168606,20.328899196349088,15.17410813132301
99,hobbies,0.09,0.9,10.0,1.7659199425075685,19.55335208707923,29.892406303132685,1.3587185616862756,22.870011595892706,15.17410813132301
99,hobbies,0.1,1.0,10.0,1.8435126095197876,21.725946763421362,29.892406303132685,1.4494725759556917,25.411123995436355,15.17410813132301
99,hobbies,0.12,1.2,10.0,1.9986979435442258,26.071136116105635,29.892406303132685,1.6309806044945223,30.493348794523612,15.17410813132301
99,hobbies,0.13999999999999999,1.4,10.0,2.153883277568664,30.416325468789907,29.892406303132685,1.8124886330333534,35.57557359361088,15.17410813132301
99,hobbies,0.16,1.6,10.0,2.3090686115931023,34.76151482147418,29.892406303132685,1.9939966615721851,40.657798392698176,15.17410813132301
99,hobbies,0.18,1.8,10.0,2.4642539456175405,39.10670417415846,29.892406303132685,2.175504690111015,45.74002319178541,15.17410813132301
99,hobbies,0.2,2.0,10.0,2.619439279641979,43.451893526842724,29.892406303132685,2.3570127186498473,50.82224799087271,15.17410813132301
99,hobbies,0.25,2.5,10.0,3.0074026147030755,54.314866908553434,29.892406303132685,2.810782789996925,63.52780998859088,15.17410813132301
99,hobbies,0.3,3.0,10.0,3.395365949764171,65.1778402902641,29.892406303132685,3.264552861344003,76.23337198630907,15.17410813132301
99,hobbies,0.35,3.5,10.0,3.783329284825268,76.04081367197482,29.892406303132685,3.7183229326910805,88.93893398402724,15.17410813132301
99,hobbies,0.4,4.0,10.0,4.171292619886362,86.90378705368545,29.892406303132685,4.1720930040381585,101.64449598174542,15.17410813132301
99,hobbies,0.45,4.5,10.0,4.559255954947457,97.76676043539611,29.892406303132685,4.625863075385236,114.35005797946359,15.17410813132301
99,hobbies,0.5,5.0,10.0,4.947219290008555,108.62973381710687,29.892406303132685,5.079633146732314,127.05561997718176,15.17410813132301


==> figures/exp1_summary_by_category.csv <==
category,ts_wmape,ts_variance_ratio,ts_rmse,ts_sparsity,ts_smoothness,ts_in_sample_rmse,ts_n_promo,jo_wmape,jo_variance_ratio,jo_rmse,jo_sparsity,jo_smoothness,jo_in_sample_rmse,jo_n_promo
foods,1.0108902273856064,0.002737168393792131,1.8625900144351941,24.384615384615383,1.3318082425785964,1.8830722762242877,52.5,1.0017697668689183,0.0022136509778333847,1.9237872453602387,203.15384615384616,0.36100543263138507,1.9354523538510238,53.80769230769231
hobbies,1.0271567060478117,0.002103806773732749,0.7806193420126881,0.2,0.6511934275606278,0.7275394421723277,58.8,1.0123533556418023,0.0007018937633422961,0.7885862509492576,24.0,0.25148656424103094,0.7456921682248147,60.0
household,1.0287663109073557,0.001778630686370306,1.366037150311179,1.5,0.8183854658955209,0.9734134040814613,48.142857142857146,1.012321255685713,0.0005481152493211633,1.3818178772558736,53.57142857142857,0.2846372401935212,1.0072798056680452,49.5


==> figures/exp1_two_stage_vs_joint.csv <==
sku_id,category,ts_wmape,ts_variance_ratio,ts_rmse,ts_sparsity,ts_smoothness,ts_in_sample_rmse,ts_n_promo,ts_time,jo_wmape,jo_variance_ratio,jo_rmse,jo_sparsity,jo_smoothness,jo_in_sample_rmse,jo_n_promo,jo_time
FOODS_3_180,foods,1.022782882807816,0.00037804405782251795,0.8260051327082669,0,0.3943369811794431,0.4941031495656474,32,0.21049284934997559,1.0113417025380678,8.766198998187507e-05,0.8251960996744068,0,0.24475747604858342,0.5062205249824799,32,0.2907979488372803
HOUSEHOLD_2_383,household,1.071601941895768,4.753574439602402e-05,2.0776975268238913,0,1.044532351648744,1.1367348868037142,76,0.1510930061340332,1.0290009354558645,0.00011031694337211891,2.09040971752143,22,0.2839246618081628,1.1891918770692305,79,0.37575387954711914
FOODS_3_409,foods,1.019676754650437,0.00011315482835312284,1.168298813335354,0,0.5765696885704035,0.6228021018982133,26,0.250288724899292,1.0035304211626146,5.4392893692817846e-05,1.1635273061513747,0,0.29865087565517134,0.6468750213000972,28,0.3731989860534668
FOODS_1_097,foods,1.0245842003079735,0.0007564189583929391,2.600254900630386,3,1.3817285273085576,1.7031145385799202,31,0.14955973625183105,0.9858764242149098,0.0006846716250323816,2.540255632547147,185,0.31345041902432463,1.7623286410503467,32,0.3598661422729492
HOBBIES_1_272,hobbies,1.0206254464275195,9.719289624010766e-05,0.2672439127659152,0,0.1973701692153142,0.22603497163860983,50,0.1396491527557373,1.0419219982321528,4.8149287006515467e-05,0.2666035006744542,0,0.12440905206296798,0.22883568780538316,52,0.2851231098175049
HOUSEHOLD_1_064,household,1.0361107609263394,7.277750215155628e-05,0.5603453279371624,0,0.3268264025485115,0.3257709797664445,37,0.1237339973449707,1.0419251220712007,4.490865513905507e-05,0.5595756901259843,0,0.17555273099138177,0.33565561342336675,36,0.2727339267730713
FOODS_2_368,foods,0.9137516542945244,0.0013392212584266126,4.721170076789781,179,3.494984991629445,5.837070816309114,70,0.15459489822387695,0.9929092219278324,0.0017493014807139964,5.07426706374624,753,0.7113102026850036,5.997800682626603,71,0.2834911346435547
HOUSEHOLD_1_395,household,1.1932680761286336,0.0033350449545482123,0.3910524998668577,0,0.8439583675930786,0.8923688533694517,66,0.15263676643371582,1.0152422002005899,0.00040063508888140017,0.3766169383982569,0,0.42308705823469833,0.9063235869747818,68,0.3586268424987793
HOUSEHOLD_1_537,household,0.9644836309287662,0.0006359807489118765,1.5940706600084789,0,1.2707644639084803,1.5175080247737525,62,0.12871503829956055,0.9901363828700253,0.0004894807874541583,1.7162908771296663,105,0.28217455206705044,1.5677678920967162,64,0.3521080017089844
HOUSEHOLD_2_410,household,1.0207945023726734,0.00020938167985707246,1.3497762166774343,0,0.9715587576996053,1.0571480502168573,62,0.12738990783691406,1.002681864151062,6.0806753984946086e-05,1.3358449017801404,0,0.48704630797415344,1.085418007554543,63,0.27397894859313965
HOBBIES_1_343,hobbies,1.0334875443980274,0.00033762791439233633,0.872177339149812,0,0.8377466202619013,0.9058319110393732,69,0.12703895568847656,1.0008734360803484,0.0008779480113467632,0.859361072801096,1,0.400717114301595,0.9259988027532785,71,0.3544907569885254
FOODS_3_096,foods,0.9955850291781239,0.0003026872773504642,1.6102205956934272,0,1.5294016791769074,1.8140652337100809,72,0.12973523139953613,1.006592107087108,0.0006229898869712324,1.6240431020167763,162,0.3360877668772149,1.8667924022301141,73,0.34998011589050293
FOODS_3_161,foods,1.013562290121106,0.00035516193370050905,1.1526593772096665,0,0.9095072134280245,0.9858025975678347,73,0.12811923027038574,1.0002722332952902,0.0008588280574194796,1.1354849001479221,49,0.21119453870719798,1.0138083141726297,74,0.3528571128845215
HOUSEHOLD_2_004,household,1.0127027405773534,0.00012399103533144342,0.6268238993277471,0,0.37606196716894513,0.427849032079771,64,0.12657666206359863,1.0585247747080861,9.115192661178491e-05,0.6173158753052373,0,0.21830165969977458,0.43707568411623565,64,0.2824897766113281
FOODS_3_118,foods,0.9577670937028682,0.0026051231584758566,3.9094584495308577,106,2.946534921933062,5.006435683258995,69,0.1342158317565918,0.9823036759426348,0.0015481762280744069,3.9878851571497655,773,0.62206226577826,5.117481838976193,70,0.2710399627685547
HOBBIES_2_034,hobbies,1.143701371628848,0.00047211833987398805,0.44235875227928845,0,0.5135541254304907,0.5466078712040583,78,0.12440228462219238,1.0643264396651895,0.00020560968607360918,0.45358244422940486,0,0.2964303380393798,0.5523561419569426,78,0.3445312976837158
FOODS_3_456,foods,1.1653302730900401,0.0005262428601342711,0.4380747261064874,0,0.6919411385640588,0.7456366305092207,55,0.15178394317626953,1.0105416524904858,0.00032868153624510913,0.4613801803083511,0,0.34589729792665436,0.7589894825600232,57,0.3738570213317871
FOODS_3_307,foods,0.9347746607886415,0.0006877331871652886,9.362773844463387,116,2.4422444821001372,4.967070915328696,55,0.15327715873718262,0.984612958072352,0.002249377063247535,9.814029224975982,577,0.5876086975315576,5.184037761538355,54,0.2823641300201416
FOODS_3_192,foods,0.9860020127658614,6.184455720553302e-05,2.0776037587484075,0,0.47065316858488915,0.5335311182753427,5,0.13485383987426758,0.987457713198001,0.0011098898312263505,2.08806148851646,18,0.1055938187023995,0.6002113760355979,6,0.3530890941619873
HOUSEHOLD_1_298,household,1.0431886828520083,0.009592768886951708,0.7213446019226448,1,0.8896927966625157,1.1362222005800988,56,0.14489102363586426,1.034063382017355,0.002472600453682803,0.7218126705091137,67,0.22410627524815707,1.1563937008903724,56,0.3541600704193115
FOODS_1_049,foods,1.0445240903428084,0.0005788455158352186,0.46351662717965425,0,0.7627197128864251,0.8976027861837332,76,0.14877009391784668,1.0218536242284624,0.00024262940929008775,0.46262881831973257,0,0.4488725943835081,0.9053083838894407,78,0.35952281951904297
FOODS_2_382,foods,0.9978735431970344,0.002094284428210781,2.332372288298956,3,1.3969093230003906,1.74491766820709,70,0.13095879554748535,0.9898532654408632,0.0007933802731594635,2.3250789487986276,149,0.30290980742507606,1.8056992742836484,72,0.3495140075683594
HOBBIES_1_135,hobbies,0.9998819316664533,6.178532493492352e-05,0.6528997260674013,0,0.3073599390836701,0.3768139142274828,36,0.1382589340209961,1.0001398973636535,3.0014459878090064e-05,0.6535105883668219,0,0.19867165699350997,0.38594324635809246,39,0.2734501361846924
FOODS_3_121,foods,0.832573949637208,0.003607586815222849,1.8683955835089543,33,1.85797853837438,2.88254769810084,50,0.20836400985717773,0.976175208719388,0.0020283032451127603,2.1942772994690127,470,0.4124978125106564,2.9525429890762225,53,0.3475019931793213
HOBBIES_2_114,hobbies,1.0103994851087859,0.00010805431121915375,0.7066363605343122,0,0.3990571580986392,0.4500582180129644,49,0.13372182846069336,1.018075319460775,5.2910258414172805e-05,0.7048454494153008,0,0.23987942697995893,0.46016536178084916,50,0.3533182144165039
HOUSEHOLD_1_444,household,1.051426963571989,0.00034923020523065383,0.3800320262438254,0,0.40359032719050797,0.3925931906459936,21,0.1292891502380371,1.015890672374146,0.0001551109170108751,0.37824472105269763,0,0.20121272557519654,0.39989744443289754,24,0.2794060707092285
HOBBIES_1_022,hobbies,1.047926264902414,0.0004128529081167492,0.7847395894856803,0,0.7991150048923499,0.8399697826897184,82,0.15428614616394043,1.0102698023397034,8.101133184606949e-05,0.8343926948248989,0,0.39336387029571407,0.8590711398951647,82,0.375338077545166
HOUSEHOLD_2_389,household,0.9789734681911716,0.0002934463283549079,5.397997231875648,8,1.2916988474113766,2.0398016885008388,13,0.1447598934173584,0.9916501797610768,0.00015398271330491385,5.44489273150798,193,0.362475996101712,2.178563595905045,15,0.35859084129333496
HOUSEHOLD_1_202,household,0.9421628160030541,0.005534769762105306,2.5522836429332445,7,1.7331160540983337,2.3399745088515886,35,0.14529013633728027,0.9842042760154107,0.00171689897743583,2.647563278850554,346,0.34170636343090555,2.4106455469851045,36,0.3485403060913086
FOODS_3_512,foods,1.1799315348114632,0.0001828689065532687,0.55431015635007,0,0.6732303059041244,0.703647188786672,32,0.15058517456054688,1.0548697235482716,0.004974173821258593,0.5951465390361769,1,0.17378673606642178,0.7228575909585186,34,0.3690807819366455
HOUSEHOLD_2_221,household,1.005189374424753,0.003928504663855968,1.0280468855808302,5,0.8187989409493345,0.7959386659558022,23,0.1361079216003418,0.993106224692364,0.0016821173531811693,1.0312846486622063,17,0.19631898944510223,0.8225653225054834,25,0.3615710735321045
FOODS_2_332,foods,1.0635849218342468,9.358797723169316e-05,0.9404678220385774,0,0.7194713525626885,0.7834119492375282,78,0.1315619945526123,1.0133427024565724,7.312682707913947e-05,0.9652678161226237,0,0.40862658241372757,0.7973098919050489,79,0.2732248306274414
HOBBIES_1_287,hobbies,1.0302002725963888,0.01543143523443286,1.063874138700512,1,1.1309431970046644,1.3341709673828486,56,0.12853503227233887,0.9884480112103624,0.0020309673260196504,1.0641572697953159,96,0.25448987085274305,1.369751320613341,58,0.35306787490844727
FOODS_3_678,foods,0.9668789414908612,0.006962808343547116,1.5594545941493658,51,2.666422767634825,3.7344399567784516,62,0.14605116844177246,0.9663856240196613,0.005863930092839361,1.5813102373876635,517,0.5208556976020242,3.8289738861065046,64,0.2859039306640625
HOBBIES_1_100,hobbies,0.9723627554247054,0.003880645558698232,1.1788176239464299,1,0.9938207614644281,1.1250224510668474,66,0.12617802619934082,0.9958559980212753,0.0023668531186177787,1.2263056395807164,57,0.22262658039502967,1.1580025122894877,68,0.3453359603881836
HOBBIES_1_409,hobbies,1.0082139913843788,0.00021958983813318608,1.2400833018079669,0,1.1726313998439457,1.2920287672988429,64,0.12853503227233887,1.0006213345926596,0.001315871361934516,1.2256599333496345,86,0.2793823633227209,1.323812712866214,65,0.35297107696533203
HOUSEHOLD_2_062,household,0.999875342867865,9.381427539845447e-05,0.7524601215533617,0,0.60148883809466,0.6273831380391809,66,0.13886785507202148,1.0140231116222524,0.00012006473357776445,0.7402209631591871,0,0.30979775989672487,0.6419822480356621,67,0.35325002670288086
FOODS_2_078,foods,0.9796308076062682,0.032049744996260045,1.6896688634362411,3,0.967948678125513,1.1712001867773287,39,0.14794397354125977,0.9872733564116647,0.0023827306060467354,1.7150266571143233,80,0.22861430637189295,1.2168219286282118,34,0.362072229385376
FOODS_2_127,foods,1.018255866857378,0.0001986861781975185,0.42253687957704494,0,0.3499481834033451,0.409848173719308,65,0.14008402824401855,1.014677909919731,8.146747399259322e-05,0.4209090948174674,0,0.21902103692468955,0.4142447361848368,68,0.29954099655151367
FOODS_3_647,foods,0.9953990499661611,0.0013272999473815687,0.7385241593566643,3,0.7034322447289164,1.0946928872714337,17,0.1411898136138916,0.9702502805982871,0.008491453149379912,0.7121595604720571,50,0.1974861556011659,1.1074637589558767,20,0.35553574562072754
FOODS_3_062,foods,1.0055347698268826,0.003098021288084093,1.23265749636355,1,0.9662832624606443,1.0943391710757315,70,0.1340031623840332,1.0004210832628757,0.002113239473253674,1.2296823260931682,1,0.5028741660930631,1.1204503303086595,72,0.3690788745880127
FOODS_3_149,foods,1.0990880725763277,0.0010963276352795382,1.5241748675068614,1,0.7718607403503528,0.7965687143589018,69,0.13834404945373535,1.0655364284303372,0.0007484293384910981,1.5275937715431982,1,0.39353163555133164,0.8290392058744269,70,0.3530397415161133
HOUSEHOLD_2_234,household,0.9963723581101259,0.00015826520835615442,0.9775156356682578,0,0.5618502758417697,0.6250429866047764,67,0.13078093528747559,0.9963654659387354,0.00015681554040747372,0.9781780474420756,0,0.30604159578577855,0.6430042735758668,69,0.27727794647216797
FOODS_3_459,foods,0.923744893634237,0.007580337554920874,1.9124572991511575,95,3.266988933252128,4.796301023273129,60,0.14522600173950195,0.9708916802262342,0.01299152901144506,2.0164751923186857,711,0.6360930456666583,4.87425956308481,61,0.295318603515625
FOODS_3_584,foods,0.9795440944330117,0.0018575625294070313,2.356235587892718,15,2.1148082298201563,2.53372384332229,72,0.1300060749053955,0.9967423724692285,0.0005015182643972759,2.40879705229881,407,0.5011639654501185,2.594130023505782,74,0.3412158489227295
HOUSEHOLD_2_359,household,1.0865776938524778,0.0005253186137349498,0.7150738279371229,0,0.323458131721429,0.31345145095218735,26,0.13546991348266602,1.0056829877218154,1.872264645199341e-05,0.7071992201377008,0,0.17317468645049905,0.3274324857873287,27,0.2826070785522461
FOODS_2_212,foods,1.1410008782034406,0.0030895138431982698,1.5183791077053679,25,1.6924583897493772,2.60272638463946,76,0.1408231258392334,1.0299918409325126,0.001978237564842091,1.7045230489230114,349,0.37756039058229784,2.661320689587409,78,0.3495609760284424
FOODS_3_507,foods,1.0218146057072708,3.925415247331686e-05,0.5640849327633842,0,0.21998122361358624,0.2643752897049312,22,0.13543987274169922,1.0236792043253913,7.872529869873202e-05,0.5685725340308084,0,0.1408545503656281,0.27378499860905536,23,0.2820112705230713
HOBBIES_2_005,hobbies,1.0047679969405963,1.6765411285953302e-05,0.5973626753895628,0,0.16033590031087433,0.178855567162531,38,0.13245201110839844,1.0030013194519027,9.602792285795922e-06,0.5974439164549319,0,0.10489536916669018,0.19298475592939296,37,0.27948784828186035
FOODS_3_009,foods,0.9999490401937742,0.00018401604976511904,0.8835844348204593,0,0.6586696287017296,0.7399034753915877,19,0.1472032070159912,0.9986315236730952,0.004918080981776244,0.8768893273864116,29,0.14477940647138376,0.7630079036957225,22,0.37813496589660645


==> figures/exp2_calendar_degradation.csv <==
sku_id,category,degradation_level,wmape,variance_ratio,rmse,sparsity,smoothness,n_promo,runtime,n_promo_days,n_snap_days
FOODS_3_180,foods,0.0,1.022782882807816,0.00037804405782251795,0.8260051327082669,0,0.3943369811794431,32,0.20438218116760254,158,640
FOODS_3_180,foods,0.25,1.0236665709370993,0.00042636746731502417,0.8256481346592751,0,0.5001388192543262,25,0.13641905784606934,119,480
FOODS_3_180,foods,0.5,1.024517063312331,0.0008861164610124665,0.8228324945591936,0,0.7038902065680458,12,0.1253681182861328,79,320
FOODS_3_180,foods,0.75,1.025378928123917,0.0010295490659461707,0.8216744000596258,0,0.7890411503030361,9,0.15447688102722168,40,160
FOODS_3_180,foods,1.0,1.0364736839856048,0.007144082022683287,0.7995181250213776,0,1.660211305956794,0,0.10549402236938477,0,0
HOUSEHOLD_2_383,household,0.0,1.071601941895768,4.753574439602402e-05,2.0776975268238913,0,1.044532351648744,76,0.15293478965759277,158,640
HOUSEHOLD_2_383,household,0.25,1.0890766180023421,6.730084517569296e-05,2.0732884360655737,0,1.2161576125956421,61,0.15023016929626465,119,480
HOUSEHOLD_2_383,household,0.5,1.1194184638185825,0.00011451579038238611,2.0653420267818725,0,1.5267378727368455,37,0.14939284324645996,79,320
HOUSEHOLD_2_383,household,0.75,1.1829868790968152,0.0002954724572400908,2.0529088734180885,0,2.0889036008106814,23,0.14924907684326172,40,160
HOUSEHOLD_2_383,household,1.0,1.4278583740235775,0.0015466746723624867,2.01941344969675,0,3.9528396560313053,0,0.1064140796661377,0,0
FOODS_3_409,foods,0.0,1.019676754650437,0.00011315482835312284,1.168298813335354,0,0.5765696885704035,26,0.15346503257751465,158,640
FOODS_3_409,foods,0.25,1.0282902965424938,0.00016124317816200535,1.1722702073591453,0,0.6744337596465176,22,0.15572619438171387,119,480
FOODS_3_409,foods,0.5,1.0370891264404238,0.0003401858735126578,1.1715744259557406,0,0.8300920683033236,14,0.15116500854492188,79,320
FOODS_3_409,foods,0.75,1.045643000362353,0.0004624689377634891,1.1756982639823663,0,0.9637475208740692,6,0.1588451862335205,40,160
FOODS_3_409,foods,1.0,1.004129210065223,0.0008908244934373668,1.1375515740074402,0,2.047206821063398,0,0.10524892807006836,0,0
FOODS_1_097,foods,0.0,1.0245842003079735,0.0007564189583929391,2.600254900630386,3,1.3817285273085576,31,0.15141820907592773,158,640
FOODS_1_097,foods,0.25,1.0355002131256743,0.0008487728272948885,2.6170980024323915,2,1.605668824397811,26,0.14655423164367676,119,480
FOODS_1_097,foods,0.5,1.048837269916229,0.0018112904652785602,2.6342142892095106,2,2.040990053888916,16,0.14792799949645996,79,320
FOODS_1_097,foods,0.75,1.0674456013509126,0.0041786487949687185,2.6594065864693883,0,2.7723017076948633,9,0.14565730094909668,40,160
FOODS_1_097,foods,1.0,1.1264944229749037,0.017242748459148013,2.7366030017998564,0,5.484646022186308,0,0.10634422302246094,0,0
HOBBIES_1_272,hobbies,0.0,1.0206254464275195,9.719289624010766e-05,0.2672439127659152,0,0.1973701692153142,50,0.13919401168823242,158,640
HOBBIES_1_272,hobbies,0.25,1.0273796548441565,0.0001251995930977197,0.26719341487896564,0,0.24932346689536586,38,0.13436293601989746,119,480
HOBBIES_1_272,hobbies,0.5,1.01840927355857,3.7922767757834346e-05,0.26709391473689836,0,0.30743800427895507,24,0.13302087783813477,79,320
HOBBIES_1_272,hobbies,0.75,1.0306776274718428,0.00022076825132223119,0.2669797970854042,0,0.4073269379821225,12,0.1312711238861084,40,160
HOBBIES_1_272,hobbies,1.0,1.0004831243292143,2.1679070493885034e-08,0.267266246580863,0,0.8637491651265679,0,0.10397815704345703,0,0
HOUSEHOLD_1_064,household,0.0,1.0361107609263394,7.277750215155628e-05,0.5603453279371624,0,0.3268264025485115,37,0.12600207328796387,158,640
HOUSEHOLD_1_064,household,0.25,1.0481572688917302,7.087022692824421e-05,0.5573505934065134,0,0.3863607612750114,29,0.12650513648986816,119,480
HOUSEHOLD_1_064,household,0.5,1.0672259826872925,0.00012179910774922457,0.55332186680861,0,0.4605620053114768,21,0.12601995468139648,79,320
HOUSEHOLD_1_064,household,0.75,1.1428365737858301,0.0004923872299565572,0.5396606351500518,0,0.6714264667832587,8,0.11683988571166992,40,160
HOUSEHOLD_1_064,household,1.0,1.4343664255302568,0.006141192184393658,0.504369755385268,0,1.207479787014568,0,0.10574913024902344,0,0
FOODS_2_368,foods,0.0,0.9137516542945244,0.0013392212584266126,4.721170076789781,179,3.494984991629445,70,0.15169882774353027,158,640
FOODS_2_368,foods,0.25,0.889376655750395,0.0019886683264524947,4.617506482129162,133,4.226884956813658,53,0.15311002731323242,119,480
FOODS_2_368,foods,0.5,0.8552624615369483,0.0024262594430996525,4.466743920722774,92,5.3194897704882145,35,0.14843201637268066,79,320
FOODS_2_368,foods,0.75,0.7727008016255287,0.003428807788614992,4.150216307810052,43,7.537006101687024,16,0.15078401565551758,40,160
FOODS_2_368,foods,1.0,0.5262149645757225,0.01013615218209688,2.919090517908211,0,14.615542270858347,0,0.10361599922180176,0,0
HOUSEHOLD_1_395,household,0.0,1.1932680761286336,0.0033350449545482123,0.3910524998668577,0,0.8439583675930786,66,0.1544961929321289,158,640
HOUSEHOLD_1_395,household,0.25,1.2446099216653599,0.004600834435149506,0.3969674551041006,0,0.9868765367208466,44,0.1506350040435791,119,480
HOUSEHOLD_1_395,household,0.5,1.3049267550451193,0.008286844253457517,0.39931040454851596,0,1.2428704529846946,32,0.15478205680847168,79,320
HOUSEHOLD_1_395,household,0.75,1.3718015554979224,0.010589414401536957,0.41011598232622354,0,1.5230247724828443,20,0.14603805541992188,40,160
HOUSEHOLD_1_395,household,1.0,2.1187724549637004,0.07379970225802933,0.48636555280340243,0,3.0772819709862156,0,0.10530281066894531,0,0
HOUSEHOLD_1_537,household,0.0,0.9644836309287662,0.0006359807489118765,1.5940706600084789,0,1.2707644639084803,62,0.12858319282531738,158,640
HOUSEHOLD_1_537,household,0.25,0.9558521490595996,0.0010806019214007038,1.558782228358266,0,1.4939542476832186,53,0.13084197044372559,119,480
HOUSEHOLD_1_537,household,0.5,0.9375729285923399,0.001973015816488502,1.4948790051949756,0,1.8707602453560621,34,0.12726593017578125,79,320
HOUSEHOLD_1_537,household,0.75,0.9078982317218044,0.004510500050258891,1.3914609070268638,0,2.4668484061002487,21,0.12682795524597168,40,160
HOUSEHOLD_1_537,household,1.0,0.88667679349259,0.026701524576356175,1.232031873265988,0,4.206766343881437,0,0.10403585433959961,0,0
HOUSEHOLD_2_410,household,0.0,1.0207945023726734,0.00020938167985707246,1.3497762166774343,0,0.9715587576996053,62,0.12936878204345703,158,640
HOUSEHOLD_2_410,household,0.25,1.029332767072763,0.00024170533818795606,1.3557529379353328,0,1.1304451345945623,47,0.12471318244934082,119,480
HOUSEHOLD_2_410,household,0.5,1.0449873682085693,0.00038442095693325666,1.3655751166736279,0,1.412499283286006,39,0.1265881061553955,79,320
HOUSEHOLD_2_410,household,0.75,1.0767390297396298,0.0011979314168503758,1.3862410766333535,0,1.9334191469362056,14,0.12862420082092285,40,160
HOUSEHOLD_2_410,household,1.0,1.1162043604536533,0.0022720877280219087,1.411293047245184,0,3.4911099808512556,0,0.10872697830200195,0,0
HOBBIES_1_343,hobbies,0.0,1.0334875443980274,0.00033762791439233633,0.872177339149812,0,0.8377466202619013,69,0.12842535972595215,158,640
HOBBIES_1_343,hobbies,0.25,1.049678206831347,0.0003806567092467943,0.8779932713338253,0,0.9746670506757237,53,0.1355147361755371,119,480
HOBBIES_1_343,hobbies,0.5,1.06770517516292,0.0008807384675619388,0.8831343874764991,0,1.2000019194034248,40,0.15320706367492676,79,320
HOBBIES_1_343,hobbies,0.75,1.1124627712394835,0.0020548587780115793,0.8934328826156314,0,1.6330055288927523,20,0.1272289752960205,40,160
HOBBIES_1_343,hobbies,1.0,1.2295526834771322,0.013741274298735038,0.9242122462793334,0,2.943983282604556,0,0.10471296310424805,0,0
FOODS_3_096,foods,0.0,0.9955850291781239,0.0003026872773504642,1.6102205956934272,0,1.5294016791769074,72,0.1327648162841797,158,640
FOODS_3_096,foods,0.25,0.992518084955207,0.0003967795837715805,1.6043415361886775,0,1.793979765723465,53,0.130141019821167,119,480
FOODS_3_096,foods,0.5,0.9835834072696806,0.0002430578980603,1.5947190141714396,0,2.204803138743947,39,0.12996387481689453,79,320
FOODS_3_096,foods,0.75,0.9729017122157391,0.000350186806435777,1.5607559406377198,0,2.973049652579674,19,0.1282639503479004,40,160
FOODS_3_096,foods,1.0,0.8420938134849315,0.0002221189779979729,1.3198667119175793,0,5.326877090971533,0,0.10641288757324219,0,0
FOODS_3_161,foods,0.0,1.013562290121106,0.00035516193370050905,1.1526593772096665,0,0.9095072134280245,73,0.13104915618896484,158,640
FOODS_3_161,foods,0.25,1.0169687310434872,0.00044851739524273346,1.155049501811466,0,1.0619137343575051,56,0.13016605377197266,119,480
FOODS_3_161,foods,0.5,1.0185265890309563,0.0005544205715357339,1.1544179940882182,0,1.3060934755031963,34,0.1388988494873047,79,320
FOODS_3_161,foods,0.75,1.024123346101883,0.0009338402041353888,1.1568012964711445,0,1.731746728100617,18,0.13910579681396484,40,160
FOODS_3_161,foods,1.0,1.047316043572365,0.004346187691109216,1.1586307695814775,0,3.178781671490641,0,0.10502409934997559,0,0
HOUSEHOLD_2_004,household,0.0,1.0127027405773534,0.00012399103533144342,0.6268238993277471,0,0.37606196716894513,64,0.1305389404296875,158,640
HOUSEHOLD_2_004,household,0.25,1.0109269711656246,0.0001035106948439159,0.6268164220951236,0,0.4185412541865561,44,0.13716912269592285,119,480
HOUSEHOLD_2_004,household,0.5,1.01065574339501,0.00011298810230686972,0.6268186327801216,0,0.5172784634657042,37,0.14815592765808105,79,320
HOUSEHOLD_2_004,household,0.75,1.001129256784448,6.437998725029765e-06,0.6267829155090723,0,0.7343839572958464,19,0.13971614837646484,40,160
HOUSEHOLD_2_004,household,1.0,1.0017673334058608,1.833909107314677e-07,0.6270350818814959,0,1.6736151026798867,0,0.10574483871459961,0,0
FOODS_3_118,foods,0.0,0.9577670937028682,0.0026051231584758566,3.9094584495308577,106,2.946534921933062,69,0.13456487655639648,158,640
FOODS_3_118,foods,0.25,0.9496814212134906,0.0022390964594674575,3.889122770954643,74,3.54974977129003,53,0.13516807556152344,119,480
FOODS_3_118,foods,0.5,0.9316397184345222,0.0028077153830341063,3.8276655471426317,42,4.412538598433762,33,0.13256120681762695,79,320
FOODS_3_118,foods,0.75,0.8903283517696247,0.006797151482228457,3.7010951095293176,22,6.167770054356624,20,0.14464902877807617,40,160
FOODS_3_118,foods,1.0,0.7075999313387918,0.005054829061859609,3.132712946274352,0,11.255722457242133,0,0.10461592674255371,0,0
HOBBIES_2_034,hobbies,0.0,1.143701371628848,0.00047211833987398805,0.44235875227928845,0,0.5135541254304907,78,0.1275341510772705,158,640
HOBBIES_2_034,hobbies,0.25,1.193272393033408,0.0006844134674489695,0.43642480380160426,0,0.6290390078272724,58,0.1261460781097412,119,480
HOBBIES_2_034,hobbies,0.5,1.2578348511968593,0.0009917839504120793,0.4285966011020632,0,0.7874381890575982,39,0.1269240379333496,79,320
HOBBIES_2_034,hobbies,0.75,1.4053402141558429,0.001868828741271372,0.41690095096232715,0,1.0909345695109638,21,0.12480807304382324,40,160
HOBBIES_2_034,hobbies,1.0,1.9007077412640492,0.006148110351676253,0.4293339299401503,0,1.9620525740212738,0,0.10531997680664062,0,0
FOODS_3_456,foods,0.0,1.1653302730900401,0.0005262428601342711,0.4380747261064874,0,0.6919411385640588,55,0.15249109268188477,158,640
FOODS_3_456,foods,0.25,1.2082041166940432,0.0008181130198777333,0.43312137186685584,0,0.8154979774940733,45,0.1541759967803955,119,480
FOODS_3_456,foods,0.5,1.280246952261929,0.0010405125076437339,0.42660497511141426,0,0.9922220828570532,29,0.14423489570617676,79,320
FOODS_3_456,foods,0.75,1.4642620914281388,0.002548760516112812,0.4178468250641504,0,1.3788946709859344,19,0.14920973777770996,40,160
FOODS_3_456,foods,1.0,2.134104323993728,0.009219587018349674,0.464863622063516,0,2.5252648737978785,0,0.10354304313659668,0,0
FOODS_3_307,foods,0.0,0.9347746607886415,0.0006877331871652886,9.362773844463387,116,2.4422444821001372,55,0.153717041015625,158,640
FOODS_3_307,foods,0.25,0.914927675716562,0.0009590275007915916,9.184932744004387,84,2.8776100281753574,40,0.15178823471069336,119,480
FOODS_3_307,foods,0.5,0.8794117040208765,0.0010136840634881504,8.871016049861938,64,3.5870319669906547,30,0.15092802047729492,79,320
FOODS_3_307,foods,0.75,0.8358408541874257,0.0020442207110297145,8.490566291827605,33,4.3051598626747865,12,0.14898085594177246,40,160
FOODS_3_307,foods,1.0,0.43753731831183534,0.0052108832012027545,5.012155492503937,0,9.120387394452262,0,0.10663080215454102,0,0
FOODS_3_192,foods,0.0,0.9860020127658614,6.184455720553302e-05,2.0776037587484075,0,0.47065316858488915,5,0.13592123985290527,158,640
FOODS_3_192,foods,0.25,0.9809872750998626,7.41058190553647e-05,2.067128645614321,0,0.5622982285009451,2,0.15463805198669434,119,480
FOODS_3_192,foods,0.5,0.9729027534466055,7.46720221150038e-05,2.0512779014486187,0,0.6900008495578843,4,0.13997983932495117,79,320
FOODS_3_192,foods,0.75,0.953657602341977,2.9381867220808717e-05,2.0121864930100566,0,0.9115139055781957,3,0.1336498260498047,40,160
FOODS_3_192,foods,1.0,0.8182631155063228,0.00023180301952915142,1.7622955128928262,0,1.6835622162747352,0,0.10464215278625488,0,0
HOUSEHOLD_1_298,household,0.0,1.0431886828520083,0.009592768886951708,0.7213446019226448,1,0.8896927966625157,56,0.14774394035339355,158,640
HOUSEHOLD_1_298,household,0.25,1.0230512083921335,0.005535051555633892,0.7230518170829956,1,1.0605630311889263,48,0.14858722686767578,119,480
HOUSEHOLD_1_298,household,0.5,1.004042457469735,0.00044262822951118553,0.7277616886183995,0,1.2406157637356816,24,0.15311098098754883,79,320
HOUSEHOLD_1_298,household,0.75,1.0027920596200317,0.0001740371651847576,0.7291595662367593,0,1.893865750805806,12,0.14907383918762207,40,160
HOUSEHOLD_1_298,household,1.0,1.0141173644557313,3.811546794194371e-05,0.7351830076874558,0,3.4778668959978805,0,0.1052398681640625,0,0
FOODS_1_049,foods,0.0,1.0445240903428084,0.0005788455158352186,0.46351662717965425,0,0.7627197128864251,76,0.14962100982666016,158,640
FOODS_1_049,foods,0.25,1.0584970419217241,0.0007943463015507917,0.4650732199841758,0,0.9152252841461991,56,0.14882302284240723,119,480
FOODS_1_049,foods,0.5,1.0811373852291926,0.0005755781029168328,0.4668058253649307,0,1.2461533101538453,39,0.15274691581726074,79,320
FOODS_1_049,foods,0.75,1.1428806352549281,0.0013175112652699765,0.47041837691191296,0,1.6754322697002273,21,0.15048599243164062,40,160
FOODS_1_049,foods,1.0,1.5911391491415725,0.011417902079130684,0.4994228989144373,0,3.0523045101057082,0,0.10422825813293457,0,0
FOODS_2_382,foods,0.0,0.9978735431970344,0.002094284428210781,2.332372288298956,3,1.3969093230003906,70,0.13381099700927734,158,640
FOODS_2_382,foods,0.25,0.989157647334268,0.0053532655101544944,2.3136378582939394,2,1.6659785127517905,52,0.13387584686279297,119,480
FOODS_2_382,foods,0.5,0.9968691351897498,0.004982510345110857,2.315983374013786,2,2.0379737163434104,40,0.13082003593444824,79,320
FOODS_2_382,foods,0.75,1.0127212802484367,0.0015189522386482497,2.350046466896523,0,2.5085582291562294,10,0.1331310272216797,40,160
FOODS_2_382,foods,1.0,0.9487404290177207,0.0035095547381431814,2.231158714016737,0,5.255617729334215,0,0.10572075843811035,0,0
HOBBIES_1_135,hobbies,0.0,0.9998819316664533,6.178532493492352e-05,0.6528997260674013,0,0.3073599390836701,36,0.13909077644348145,158,640
HOBBIES_1_135,hobbies,0.25,1.0038673807990341,3.103929087849088e-05,0.654651412791741,0,0.41134478047761863,28,0.13339614868164062,119,480
HOBBIES_1_135,hobbies,0.5,1.0143163242806483,7.617727548318594e-05,0.6568391898732272,0,0.5131977831634251,16,0.14901399612426758,79,320
HOBBIES_1_135,hobbies,0.75,1.0377903532168389,0.0002231463913747221,0.661370843134975,0,0.6248009931596886,9,0.13850069046020508,40,160
HOBBIES_1_135,hobbies,1.0,1.3718593251551043,0.006325285454291528,0.732667453160903,0,1.3018948255258942,0,0.10416007041931152,0,0
FOODS_3_121,foods,0.0,0.832573949637208,0.003607586815222849,1.8683955835089543,33,1.85797853837438,50,0.1394517421722412,158,640
FOODS_3_121,foods,0.25,0.7884747152832876,0.005662858986152604,1.7779577113896443,24,2.200285535366876,37,0.13993191719055176,119,480
FOODS_3_121,foods,0.5,0.7150335417417905,0.009768120420947149,1.6329169696584849,16,2.7370028240056357,24,0.13624095916748047,79,320
FOODS_3_121,foods,0.75,0.6458184846516674,0.031180443382216518,1.4386535900895077,3,3.514820122816677,12,0.13246369361877441,40,160
FOODS_3_121,foods,1.0,0.8467972664182694,0.14697780185014214,1.8747624892458603,0,7.341446590025598,0,0.10569596290588379,0,0
HOBBIES_2_114,hobbies,0.0,1.0103994851087859,0.00010805431121915375,0.7066363605343122,0,0.3990571580986392,49,0.1340773105621338,158,640
HOBBIES_2_114,hobbies,0.25,1.0121468574748809,0.00014273582036079802,0.7064453989227275,0,0.470833708052025,39,0.1374218463897705,119,480
HOBBIES_2_114,hobbies,0.5,1.0067296530905185,3.9177407353837166e-05,0.7065649387128152,0,0.5736141856912852,25,0.13328218460083008,79,320
HOBBIES_2_114,hobbies,0.75,1.0123010685485583,7.761376755943668e-05,0.7061224634811842,0,0.898228708987978,10,0.13077592849731445,40,160
HOBBIES_2_114,hobbies,1.0,1.0087822623527642,1.4660952810319418e-05,0.7055473540883715,0,1.6209549688774783,0,0.10443806648254395,0,0
HOUSEHOLD_1_444,household,0.0,1.051426963571989,0.00034923020523065383,0.3800320262438254,0,0.40359032719050797,21,0.1316537857055664,158,640
HOUSEHOLD_1_444,household,0.25,1.0611883009276863,0.0004998009148993159,0.3803825351333472,0,0.47727139443899574,13,0.1348569393157959,119,480
HOUSEHOLD_1_444,household,0.5,1.0772671203714936,0.000687780235871383,0.3805321165906914,0,0.5634097894745493,10,0.1295607089996338,79,320
HOUSEHOLD_1_444,household,0.75,1.0639629009289253,0.0007684925768628798,0.3789636878665744,0,0.7989046722763227,8,0.12949776649475098,40,160
HOUSEHOLD_1_444,household,1.0,1.1860867653640828,0.0005114952970110537,0.36250566448552046,0,1.4478481984219127,0,0.11366701126098633,0,0
HOBBIES_1_022,hobbies,0.0,1.047926264902414,0.0004128529081167492,0.7847395894856803,0,0.7991150048923499,82,0.1557168960571289,158,640
HOBBIES_1_022,hobbies,0.25,1.0611258931241687,0.0006468678407942331,0.7695472502100102,0,0.9482595617769198,58,0.15706276893615723,119,480
HOBBIES_1_022,hobbies,0.5,1.0821328900926004,0.0012273242555633464,0.7457341761052552,0,1.1792762027673231,41,0.1465771198272705,79,320
HOBBIES_1_022,hobbies,0.75,1.128186286728209,0.002847540647267294,0.70699222107067,0,1.6304800738116776,25,0.15053200721740723,40,160
HOBBIES_1_022,hobbies,1.0,1.3373367362852064,0.01690563929478187,0.756209376313329,0,2.9811241693251636,0,0.10453009605407715,0,0
HOUSEHOLD_2_389,household,0.0,0.9789734681911716,0.0002934463283549079,5.397997231875648,8,1.2916988474113766,13,0.14765477180480957,158,640
HOUSEHOLD_2_389,household,0.25,0.9768435460857599,0.00021105386583349596,5.381033540380562,6,1.4997144281892136,7,0.1463181972503662,119,480
HOUSEHOLD_2_389,household,0.5,0.9696394679185388,4.708620022123034e-05,5.349726510000627,0,1.8304275403729897,5,0.14965009689331055,79,320
HOUSEHOLD_2_389,household,0.75,0.9560689319509007,6.942364927962043e-05,5.290528798682334,1,2.199280385644338,2,0.14677691459655762,40,160
HOUSEHOLD_2_389,household,1.0,0.8321091955268263,9.47917585446457e-06,4.7642647792615636,0,4.677168189428445,0,0.10549402236938477,0,0
HOUSEHOLD_1_202,household,0.0,0.9421628160030541,0.005534769762105306,2.5522836429332445,7,1.7331160540983337,35,0.14610695838928223,158,640
HOUSEHOLD_1_202,household,0.25,0.9488669470655401,0.0020108429809707223,2.556919046260261,5,2.0762075612577227,26,0.15275025367736816,119,480
HOUSEHOLD_1_202,household,0.5,0.9338589694128646,0.00371102069020862,2.511809606896359,2,2.5574601567631063,16,0.1557319164276123,79,320
HOUSEHOLD_1_202,household,0.75,0.915912582945931,0.0007333461644887594,2.46170621711206,0,3.375262897147199,8,0.15003013610839844,40,160
HOUSEHOLD_1_202,household,1.0,0.7520888180508984,0.0019108760280767737,2.06889744127685,0,6.1476082482426,0,0.10436296463012695,0,0
FOODS_3_512,foods,0.0,1.1799315348114632,0.0001828689065532687,0.55431015635007,0,0.6732303059041244,32,0.15329289436340332,158,640
FOODS_3_512,foods,0.25,1.237622279786289,0.0003872925908634796,0.5424975626221807,0,0.7865400273647442,26,0.15158295631408691,119,480
FOODS_3_512,foods,0.5,1.3307893158545756,0.000740475833176521,0.5263029670621938,0,0.9541751308273125,11,0.15961122512817383,79,320
FOODS_3_512,foods,0.75,1.5409972417589908,0.0035226737347800107,0.513439675552549,0,1.2636246177150534,7,0.14352893829345703,40,160
FOODS_3_512,foods,1.0,3.4362138819785466,0.08736342508674572,1.0427876377017922,0,2.505215838114234,0,0.10656213760375977,0,0
HOUSEHOLD_2_221,household,0.0,1.005189374424753,0.003928504663855968,1.0280468855808302,5,0.8187989409493345,23,0.13704395294189453,158,640
HOUSEHOLD_2_221,household,0.25,1.0121389969984758,0.0039367690565953045,1.0390517878073757,4,0.9610866061614428,16,0.1454179286956787,119,480
HOUSEHOLD_2_221,household,0.5,1.0225911365747649,0.00452994032080788,1.0410948007826903,2,1.183614110432002,13,0.13292384147644043,79,320
HOUSEHOLD_2_221,household,0.75,1.0596346066987012,0.0008287677778557116,1.0637009710210268,0,1.597566623889127,8,0.13712692260742188,40,160
HOUSEHOLD_2_221,household,1.0,1.143725489621033,0.001723630580228784,1.0959065921724929,0,2.9796217554953466,0,0.10508203506469727,0,0
FOODS_2_332,foods,0.0,1.0635849218342468,9.358797723169316e-05,0.9404678220385774,0,0.7194713525626885,78,0.1334536075592041,158,640
FOODS_2_332,foods,0.25,1.0769070644435252,7.05275850733304e-05,0.9355748997143494,0,0.8203365176020638,60,0.13473796844482422,119,480
FOODS_2_332,foods,0.5,1.1225474304269072,0.00018440832270481266,0.9207626055042212,0,1.0733912734979982,38,0.13286304473876953,79,320
FOODS_2_332,foods,0.75,1.1816944416542916,0.0002480198047624457,0.9066268606628642,0,1.3320305586200298,20,0.13525676727294922,40,160
FOODS_2_332,foods,1.0,1.6327712383050168,0.0037468563974054027,0.8727535417942464,0,2.8750261160991752,0,0.1058659553527832,0,0
HOBBIES_1_287,hobbies,0.0,1.0302002725963888,0.01543143523443286,1.063874138700512,1,1.1309431970046644,56,0.129425048828125,158,640
HOBBIES_1_287,hobbies,0.25,1.0492093318218263,0.0007263306989084964,1.104130265900832,0,1.3248016119825534,45,0.16601181030273438,119,480
HOBBIES_1_287,hobbies,0.5,1.0686500094760836,0.001113138711582828,1.114272066702676,0,1.622943334997968,28,0.1285266876220703,79,320
HOBBIES_1_287,hobbies,0.75,1.1135788381634717,0.0017785872454507176,1.135187167593924,0,2.165035675296407,15,0.1298379898071289,40,160
HOBBIES_1_287,hobbies,1.0,1.240140648564469,0.0063141400475457,1.1914744126855614,0,3.694857476296309,0,0.104248046875,0,0
FOODS_3_678,foods,0.0,0.9668789414908612,0.006962808343547116,1.5594545941493658,51,2.666422767634825,62,0.1457221508026123,158,640
FOODS_3_678,foods,0.25,0.9651735998905524,0.014164326572343709,1.5436719227969735,35,3.2224659154287694,44,0.1488487720489502,119,480
FOODS_3_678,foods,0.5,0.9828738956885356,0.001932301924411506,1.5820926841161826,23,4.158857235519303,38,0.14637112617492676,79,320
FOODS_3_678,foods,0.75,0.981939939226571,0.0040753421344425006,1.5541849572083561,14,5.548488656740894,19,0.14180994033813477,40,160
FOODS_3_678,foods,1.0,0.9169572770648216,0.010294527059054474,1.4268421507094982,0,12.825247210128145,0,0.10570693016052246,0,0
HOBBIES_1_100,hobbies,0.0,0.9723627554247054,0.003880645558698232,1.1788176239464299,1,0.9938207614644281,66,0.12566590309143066,158,640
HOBBIES_1_100,hobbies,0.25,0.977867854323678,0.00017942935922923053,1.1887404175448721,0,1.1608036113791391,54,0.128493070602417,119,480
HOBBIES_1_100,hobbies,0.5,0.9691057843872173,0.00028336106629767285,1.1700564481624782,0,1.4220685231017793,30,0.1279759407043457,79,320
HOBBIES_1_100,hobbies,0.75,0.9454935621609647,4.117037023758105e-05,1.1222039089798908,0,1.9002980924676542,21,0.12517666816711426,40,160
HOBBIES_1_100,hobbies,1.0,0.8489332707666793,6.242163869637559e-08,0.956901833460209,0,3.269455026781802,0,0.1042940616607666,0,0
HOBBIES_1_409,hobbies,0.0,1.0082139913843788,0.00021958983813318608,1.2400833018079669,0,1.1726313998439457,64,0.13042783737182617,158,640
HOBBIES_1_409,hobbies,0.25,1.00845929577956,0.0002955916283953798,1.2389597716833853,0,1.3727735841216777,46,0.12963485717773438,119,480
HOBBIES_1_409,hobbies,0.5,1.013454514197855,0.0006863080956046132,1.2387764318452097,0,1.6918568623915062,32,0.1307070255279541,79,320
HOBBIES_1_409,hobbies,0.75,1.0108334194269413,0.0007089900665885255,1.2377043134744616,0,2.2277774989814185,14,0.12507009506225586,40,160
HOBBIES_1_409,hobbies,1.0,1.038398074287131,0.005112255781589888,1.2467085966354357,0,3.738138724492262,0,0.10668802261352539,0,0
HOUSEHOLD_2_062,household,0.0,0.999875342867865,9.381427539845447e-05,0.7524601215533617,0,0.60148883809466,66,0.1395268440246582,158,640
HOUSEHOLD_2_062,household,0.25,1.0004014869680602,6.400095609841378e-05,0.7539863834850979,0,0.693966384751872,52,0.1431407928466797,119,480
HOUSEHOLD_2_062,household,0.5,1.004626312811735,0.00019215695774677346,0.754191328217037,0,0.7723652271866257,31,0.14099621772766113,79,320
HOUSEHOLD_2_062,household,0.75,1.0131167293198635,3.773003767434249e-05,0.7589097039280055,0,1.1565846976326102,15,0.14951801300048828,40,160
HOUSEHOLD_2_062,household,1.0,1.1782108020314055,0.0007490124797438834,0.8037608116507079,0,2.0814850754977963,0,0.1044471263885498,0,0
FOODS_2_078,foods,0.0,0.9796308076062682,0.032049744996260045,1.6896688634362411,3,0.967948678125513,39,0.15105605125427246,158,640
FOODS_2_078,foods,0.25,1.0158948356103716,0.003505514615506943,1.756718152373004,1,1.138467305704578,28,0.1495058536529541,119,480
FOODS_2_078,foods,0.5,1.031731398726794,0.0008012369176334662,1.7812613598330047,0,1.4149566875223314,21,0.15181684494018555,79,320
FOODS_2_078,foods,0.75,1.0451820768366153,0.0006135376945429359,1.800815668249593,0,1.6653042119242907,14,0.15336394309997559,40,160
FOODS_2_078,foods,1.0,1.0431573280807211,0.0018768274369749772,1.8009084713811123,0,3.3255124589575775,0,0.10545682907104492,0,0
FOODS_2_127,foods,0.0,1.018255866857378,0.0001986861781975185,0.42253687957704494,0,0.3499481834033451,65,0.15440726280212402,158,640
FOODS_2_127,foods,0.25,1.0219378172567748,9.747012691803137e-05,0.4235807110324811,0,0.4077626456404888,45,0.13647103309631348,119,480
FOODS_2_127,foods,0.5,1.0421709250545454,0.00021061242147186196,0.4256302701888309,0,0.5369609301049219,36,0.13553309440612793,79,320
FOODS_2_127,foods,0.75,1.0724700848732889,0.00041087922706889614,0.4274822916923364,0,0.6834314830063762,16,0.15324997901916504,40,160
FOODS_2_127,foods,1.0,1.3513114963459054,0.00684554162524251,0.4502153316869256,0,1.439667139519961,0,0.10401582717895508,0,0
FOODS_3_647,foods,0.0,0.9953990499661611,0.0013272999473815687,0.7385241593566643,3,0.7034322447289164,17,0.14360761642456055,158,640
FOODS_3_647,foods,0.25,1.00617666446508,0.0014498607254071411,0.7456446971930709,3,0.8247927588207028,15,0.15056633949279785,119,480
FOODS_3_647,foods,0.5,1.0029205458091859,5.8824743610708706e-05,0.7545680420563864,0,1.0287947004997489,10,0.14633417129516602,79,320
FOODS_3_647,foods,0.75,1.0000104252977553,3.2041924887314714e-10,0.755937568453543,0,5.386279301947273e-07,3,0.0998539924621582,40,160
FOODS_3_647,foods,1.0,1.0,2.2747945831191464e-34,0.7559289460184544,0,3.186884789825714,0,0.10565876960754395,0,0
FOODS_3_062,foods,0.0,1.0055347698268826,0.003098021288084093,1.23265749636355,1,0.9662832624606443,70,0.13025689125061035,158,640
FOODS_3_062,foods,0.25,1.008593996618954,0.005016051557165751,1.2336796401572678,1,1.1278545119761125,51,0.1338660717010498,119,480
FOODS_3_062,foods,0.5,1.0375122244809045,0.0004019976205082799,1.264262046368516,0,1.3884700735422029,32,0.12754297256469727,79,320
FOODS_3_062,foods,0.75,1.0700263087716122,0.001646945245859555,1.2880411789094521,0,1.833289221697918,18,0.12973904609680176,40,160
FOODS_3_062,foods,1.0,1.2970123721704911,0.02200431736141455,1.454499937908029,0,3.279049575795386,0,0.11064410209655762,0,0
FOODS_3_149,foods,0.0,1.0990880725763277,0.0010963276352795382,1.5241748675068614,1,0.7718607403503528,69,0.13985204696655273,158,640
FOODS_3_149,foods,0.25,1.0327036524740951,5.891746254537838e-05,1.5234088287145824,0,0.8473415951890462,53,0.1408829689025879,119,480
FOODS_3_149,foods,0.5,1.0615385278106637,7.541887416242093e-05,1.521144121979937,0,1.1295555410000966,35,0.14064526557922363,79,320
FOODS_3_149,foods,0.75,1.119840494264102,3.8563602486801954e-05,1.5161417900445455,0,1.5260952537908938,24,0.13640904426574707,40,160
FOODS_3_149,foods,1.0,1.473298206693463,5.000603772444472e-05,1.4935526400790802,0,2.9282948207495885,0,0.10655617713928223,0,0
HOUSEHOLD_2_234,household,0.0,0.9963723581101259,0.00015826520835615442,0.9775156356682578,0,0.5618502758417697,67,0.13150906562805176,158,640
HOUSEHOLD_2_234,household,0.25,0.9952833791377578,0.0002521873407139126,0.9729814727377347,0,0.5950033498278102,48,0.14107275009155273,119,480
HOUSEHOLD_2_234,household,0.5,0.9867857215788259,0.000492498397623241,0.9335519689390829,0,0.8897428325481617,38,0.13230395317077637,79,320
HOUSEHOLD_2_234,household,0.75,0.9854692215857542,0.0011823516853064432,0.9001617993004819,0,1.1409767504800372,21,0.13273072242736816,40,160
HOUSEHOLD_2_234,household,1.0,0.9528986505165673,0.011467795140939542,0.7612058011192326,0,2.3403457826147633,0,0.10490918159484863,0,0
FOODS_3_459,foods,0.0,0.923744893634237,0.007580337554920874,1.9124572991511575,95,3.266988933252128,60,0.14647293090820312,158,640
FOODS_3_459,foods,0.25,0.9085004621494764,0.0065031903785760315,1.8772011058256457,66,3.94793605564892,43,0.1454930305480957,119,480
FOODS_3_459,foods,0.5,0.8758728660287474,0.002674989291279634,1.80154837686228,45,4.989040934016144,24,0.15590596199035645,79,320
FOODS_3_459,foods,0.75,0.764189777560862,0.009508787089480117,1.5909613221748211,28,6.866914919169613,21,0.14746689796447754,40,160
FOODS_3_459,foods,1.0,0.6161421414074173,0.03356685479788314,1.2009765429937596,0,12.647119735017581,0,0.1200718879699707,0,0
FOODS_3_584,foods,0.0,0.9795440944330117,0.0018575625294070313,2.356235587892718,15,2.1148082298201563,72,0.13143301010131836,158,640
FOODS_3_584,foods,0.25,0.9851706933459976,0.0012779054917963833,2.367170036489348,11,2.4508166327686878,57,0.13486504554748535,119,480
FOODS_3_584,foods,0.5,0.9855005845499343,0.00024154157479465413,2.378268664450492,3,3.0013619998867185,36,0.12900209426879883,79,320
FOODS_3_584,foods,0.75,0.9890900508740308,0.0003907112905475815,2.3783353429184535,3,4.0415004754928185,17,0.1266951560974121,40,160
FOODS_3_584,foods,1.0,0.9824202136772137,0.004385032466589785,2.3404249175168075,0,7.071607815435058,0,0.10797476768493652,0,0
HOUSEHOLD_2_359,household,0.0,1.0865776938524778,0.0005253186137349498,0.7150738279371229,0,0.323458131721429,26,0.13916301727294922,158,640
HOUSEHOLD_2_359,household,0.25,1.109084565505914,0.0008497261675161293,0.7170890008909899,0,0.3738545536470732,22,0.13658714294433594,119,480
HOUSEHOLD_2_359,household,0.5,1.1376084159851738,0.0011813656719420703,0.7203477575505225,0,0.431499014332653,14,0.12987184524536133,79,320
HOUSEHOLD_2_359,household,0.75,1.1761730824196976,0.002916679639554694,0.7247623369604753,0,0.5673119609805521,5,0.13266420364379883,40,160
HOUSEHOLD_2_359,household,1.0,1.2272399586867255,0.009631537477806472,0.7236321666334506,0,1.029739950154845,0,0.10661625862121582,0,0
FOODS_2_212,foods,0.0,1.1410008782034406,0.0030895138431982698,1.5183791077053679,25,1.6924583897493772,76,0.14559173583984375,158,640
FOODS_2_212,foods,0.25,1.179450256563583,0.005372598732715866,1.476669507276958,16,2.0280715575289614,59,0.14310789108276367,119,480
FOODS_2_212,foods,0.5,1.2381088606072228,0.01029740306453454,1.4324501752387726,10,2.5713240356317653,35,0.13832712173461914,79,320
FOODS_2_212,foods,0.75,1.527453002012783,0.028164225824516054,1.53731507209031,5,3.5845266064384464,22,0.13823890686035156,40,160
FOODS_2_212,foods,1.0,3.4695021291602135,0.19541773153026784,3.2859834385815225,0,7.191582581735439,0,0.10393524169921875,0,0
FOODS_3_507,foods,0.0,1.0218146057072708,3.925415247331686e-05,0.5640849327633842,0,0.21998122361358624,22,0.13845086097717285,158,640
FOODS_3_507,foods,0.25,1.0306005984589757,4.9466965376016496e-05,0.5629926273968441,0,0.25682088505015466,17,0.14027190208435059,119,480
FOODS_3_507,foods,0.5,1.0499893605661483,4.569072555948087e-05,0.559507967199886,0,0.335853407036376,9,0.13362407684326172,79,320
FOODS_3_507,foods,0.75,1.1313946400729866,9.335727321814305e-05,0.5465065421046105,0,0.5242151483248777,4,0.12955975532531738,40,160
FOODS_3_507,foods,1.0,1.5602116104708401,0.0018911470809102136,0.5170859027093234,0,0.9760580063881585,0,0.10540270805358887,0,0
HOBBIES_2_005,hobbies,0.0,1.0047679969405963,1.6765411285953302e-05,0.5973626753895628,0,0.16033590031087433,38,0.13396215438842773,158,640
HOBBIES_2_005,hobbies,0.25,1.005314329182474,1.1768959162273666e-05,0.5974528310573314,0,0.20332786645787734,27,0.13474488258361816,119,480
HOBBIES_2_005,hobbies,0.5,1.0070291980782495,6.620211335873273e-06,0.5978106397181803,0,0.23487698022722756,18,0.1295921802520752,79,320
HOBBIES_2_005,hobbies,0.75,1.019960109116736,2.700513574777186e-05,0.5991371583183903,0,0.33502218645496645,7,0.13364410400390625,40,160
HOBBIES_2_005,hobbies,1.0,1.124530916548345,0.0006558400532508135,0.6071336348442878,0,0.7351275287127256,0,0.1045382022857666,0,0
FOODS_3_009,foods,0.0,0.9999490401937742,0.00018401604976511904,0.8835844348204593,0,0.6586696287017296,19,0.14979982376098633,158,640
FOODS_3_009,foods,0.25,1.0023695502495231,0.00021988033729045082,0.8845913577122401,0,0.7835193819457991,15,0.14752912521362305,119,480
FOODS_3_009,foods,0.5,1.0007059468568609,0.0008489712261136109,0.8825773281774187,1,0.7913954411449264,8,0.1584920883178711,79,320
FOODS_3_009,foods,0.75,1.0008143382815033,3.3349938440288974e-07,0.8821436954225151,0,1.3281463172004235,6,0.15581011772155762,40,160
FOODS_3_009,foods,1.0,1.0075525076018572,7.103064852558824e-06,0.849057736433434,0,2.4076925386121517,0,0.10573577880859375,0,0


==> figures/exp2_summary_by_level.csv <==
degradation_level,wmape,variance_ratio,rmse,sparsity,smoothness
0.0,1.0191488265041373,0.002342105511702144,1.5071610779959688,13.14,1.0519269021037416
0.25,1.0248097448216815,0.0016218491036867374,1.498625634617232,9.36,1.244151361895053
0.5,1.0342778701536766,0.001453172180758401,1.4800058203033046,6.08,1.5502994839026956
0.75,1.0590390280694613,0.002763695628954122,1.451287861842631,3.04,2.0497456068013644
1.0,1.2245260328899301,0.015615488830659267,1.359059393604308,0.0,4.002172885184001


==> figures/m5_ablation_per_sku.csv <==
sku_id,item_id,method,wmape,variance_ratio,rmse
0,FOODS_3_180,Baseline only,1.000000542793109,1.05801301481295e-14,0.8237540220905591
0,FOODS_3_180,Trend + calendar,1.2653313525013854,0.0039211337708697416,0.686747735840659
0,FOODS_3_180,Trend + kernel (identity),1.0598212505665265,0.005727044989753536,0.7549979713903044
0,FOODS_3_180,Trend + kernel (DoE),1.0066656004764736,0.00014628395141865792,0.8201743477165188
0,FOODS_3_180,Full CD,1.0071616961548238,0.00017497508930106994,0.8198658814406654
1,HOUSEHOLD_2_383,Baseline only,1.0000010773753014,9.77014168764061e-15,2.095914089240564
1,HOUSEHOLD_2_383,Trend + calendar,1.3428889271649542,0.003025288594067753,1.9991449948611688
1,HOUSEHOLD_2_383,Trend + kernel (identity),2.665874701947544,0.017289033863398136,2.27324430093147
1,HOUSEHOLD_2_383,Trend + kernel (DoE),1.2009467215818284,0.0003106443169379094,2.04877214557869
1,HOUSEHOLD_2_383,Full CD,1.2026399619929453,0.0003080428845867311,2.048883309474427
2,FOODS_3_409,Baseline only,1.0000006713768872,5.649554903315163e-14,1.1649638176186181
2,FOODS_3_409,Trend + calendar,1.1872968136771176,0.003380004277058018,0.972449289046994
2,FOODS_3_409,Trend + kernel (identity),1.185961434177452,0.00252975026191271,0.9937317846852118
2,FOODS_3_409,Trend + kernel (DoE),1.0118989898047255,1.0186723902760676e-05,1.1472294763122677
2,FOODS_3_409,Full CD,1.0122768785086251,2.0601769216318945e-05,1.1463953898183454
3,FOODS_1_097,Baseline only,0.9946521601191104,4.2994408947091264e-11,2.5511742846543393
3,FOODS_1_097,Trend + calendar,0.8512199592855793,0.005083701875411352,1.8348511031620034
3,FOODS_1_097,Trend + kernel (identity),0.7994187689154426,0.06258618461762219,2.1728947788804747
3,FOODS_1_097,Trend + kernel (DoE),1.0082113814164382,0.00041622184192468685,2.578322192693442
3,FOODS_1_097,Full CD,1.005803873197453,0.0005811991420187322,2.575567605619469
4,HOBBIES_1_272,Baseline only,1.0000004984598634,7.749360332092523e-16,0.2672612310875821
4,HOBBIES_1_272,Trend + calendar,2.157955739975818,0.0028250991895215865,0.26207848973665837
4,HOBBIES_1_272,Trend + kernel (identity),1.164556251873979,0.0007789202095034286,0.26589158445367356
4,HOBBIES_1_272,Trend + kernel (DoE),1.009669604469702,1.828044561396669e-05,0.2673263499015569
4,HOBBIES_1_272,Full CD,1.0118262057166207,3.4194938183095005e-05,0.2673286125301221
5,HOUSEHOLD_1_064,Baseline only,1.0000009734374227,1.2335012754854768e-14,0.5669465047510724
5,HOUSEHOLD_1_064,Trend + calendar,1.5281884348129344,0.0032043967032837637,0.5109979021163433
5,HOUSEHOLD_1_064,Trend + kernel (identity),1.3294495586843686,0.003000239279613764,0.5120502202792476
5,HOUSEHOLD_1_064,Trend + kernel (DoE),1.0360654947852845,2.9123748056884932e-05,0.5596223652045117
5,HOUSEHOLD_1_064,Full CD,1.0374336051610438,4.0494439628641965e-05,0.5596350291629154
6,FOODS_2_368,Baseline only,0.550963092875002,0.012092074471376037,2.8217533747737322
6,FOODS_2_368,Trend + calendar,0.5428377001592001,0.17143720811657473,2.8326711790036354
6,FOODS_2_368,Trend + kernel (identity),0.5503795196250223,0.0453090646285233,3.0484901553141017
6,FOODS_2_368,Trend + kernel (DoE),0.9287499081533381,0.0005840735614315261,4.785231555952303
6,FOODS_2_368,Full CD,0.9266983023615808,0.001046868295367807,4.7790718189669255
7,HOUSEHOLD_1_395,Baseline only,1.000001645666214,3.7100010217337484e-13,0.37796458590014076
7,HOUSEHOLD_1_395,Trend + calendar,1.8387683036534217,0.09276222844796515,0.36045089269547875
7,HOUSEHOLD_1_395,Trend + kernel (identity),1.7170412743607346,0.07559064296222334,0.44695884109637446
7,HOUSEHOLD_1_395,Trend + kernel (DoE),1.171949656055399,0.0023148006124155936,0.3909228273923562
7,HOUSEHOLD_1_395,Full CD,1.1702549652074619,0.0025181984247803707,0.3901524259577995
8,HOUSEHOLD_1_537,Baseline only,0.9109123755091014,0.006434504868122091,1.2426613780058544
8,HOUSEHOLD_1_537,Trend + calendar,0.8691449477930999,0.045514176792838916,1.2302579619749132
8,HOUSEHOLD_1_537,Trend + kernel (identity),0.8640944309699272,0.003547137247612645,1.307635653423445
8,HOUSEHOLD_1_537,Trend + kernel (DoE),0.9779928568402676,0.0002491967219257941,1.641961393119776
8,HOUSEHOLD_1_537,Full CD,0.9770831687336596,0.00025034776743189006,1.6411509688117643
9,HOUSEHOLD_2_410,Baseline only,0.8078967233194584,0.003217302158621832,0.9713272598115325
9,HOUSEHOLD_2_410,Trend + calendar,0.825963199641195,0.00777327848472964,0.9847079398129758
9,HOUSEHOLD_2_410,Trend + kernel (identity),0.9479512146342478,0.0013881206526556963,1.1683939770625529
9,HOUSEHOLD_2_410,Trend + kernel (DoE),1.016453355760576,9.592065387323503e-05,1.3472313409550574
9,HOUSEHOLD_2_410,Full CD,1.0167459407787423,0.00011974618439696999,1.3472323258832966
10,HOBBIES_1_343,Baseline only,1.130468131792648,0.012443683503073339,0.7791239856765807
10,HOBBIES_1_343,Trend + calendar,1.1033784326415847,0.016484988077330055,0.7120293476061602
10,HOBBIES_1_343,Trend + kernel (identity),1.0689723995140044,0.010050173923701035,0.8429272897852722
10,HOBBIES_1_343,Trend + kernel (DoE),1.0054265160430114,9.399352477998733e-05,0.8620302399619607
10,HOBBIES_1_343,Full CD,1.0054267623452207,0.00011497005495357171,0.8617270424140462
11,FOODS_3_096,Baseline only,0.7457024827443735,9.490927397656113e-05,1.1567341503850128
11,FOODS_3_096,Trend + calendar,0.7117874293404869,0.05087847328874246,1.137647264393485
11,FOODS_3_096,Trend + kernel (identity),0.7363711581420304,0.003776821636585974,1.195012186531481
11,FOODS_3_096,Trend + kernel (DoE),0.9798781890115469,2.654025462998635e-05,1.5805298892799793
11,FOODS_3_096,Full CD,0.9811851859579748,6.3201541928321e-05,1.5806077703310353
12,FOODS_3_161,Baseline only,1.0057775137861094,0.000717466458322916,0.9136880812504576
12,FOODS_3_161,Trend + calendar,1.021677747165691,0.018818386052582778,0.9465295355128088
12,FOODS_3_161,Trend + kernel (identity),1.0225847794770624,0.005612496668960494,1.1173233409328984
12,FOODS_3_161,Trend + kernel (DoE),1.0158992160524303,0.00022455295327893597,1.1562860960910555
12,FOODS_3_161,Full CD,1.0151634149680997,0.00026017524937821434,1.1552634004782047
13,HOUSEHOLD_2_004,Baseline only,1.0000000220392287,5.383643891018808e-17,0.6267831738992323
13,HOUSEHOLD_2_004,Trend + calendar,1.4332381251294597,0.005441634337361315,0.5686391230059102
13,HOUSEHOLD_2_004,Trend + kernel (identity),1.0511794903012508,0.0007536075060451327,0.6273402879704899
13,HOUSEHOLD_2_004,Trend + kernel (DoE),1.005790949702895,2.0102821079471993e-05,0.6267901486073416
13,HOUSEHOLD_2_004,Full CD,1.0075762018291214,4.410600498195472e-05,0.6267976639071461
14,FOODS_3_118,Baseline only,0.4592380216746759,0.001611569961770475,2.063818924000616
14,FOODS_3_118,Trend + calendar,0.9719946605031944,0.06694508077222983,3.960273340095883
14,FOODS_3_118,Trend + kernel (identity),0.6291063336896745,0.07119253211646961,2.857469532314697
14,FOODS_3_118,Trend + kernel (DoE),0.9596124443037198,0.001201862761761698,3.9136645919204307
14,FOODS_3_118,Full CD,0.9579804182971045,0.001811245532944078,3.9082043270702016
15,HOBBIES_2_034,Baseline only,1.0000012873650348,3.867028194559896e-15,0.4629098255581612
15,HOBBIES_2_034,Trend + calendar,1.3080053397757323,0.010542248135034262,0.4181878615666348
15,HOBBIES_2_034,Trend + kernel (identity),2.76496768813756,1.3332105453287684,0.7410705555306436
15,HOBBIES_2_034,Trend + kernel (DoE),1.0833884691979672,9.028071002496631e-05,0.4499528077691659
15,HOBBIES_2_034,Full CD,1.0858211371445132,0.00014248031273869614,0.4499983849516629
16,FOODS_3_456,Baseline only,1.0000012890282843,3.0526817241421384e-14,0.46290980575146123
16,FOODS_3_456,Trend + calendar,2.7276776780962724,0.014038533890103741,0.5998940607701871
16,FOODS_3_456,Trend + kernel (identity),1.525606225845156,0.004210483215844702,0.4079557393744184
16,FOODS_3_456,Trend + kernel (DoE),1.0961189895746062,9.8292924806748e-05,0.4476984224534428
16,FOODS_3_456,Full CD,1.0972669060113425,0.00015289211883684448,0.4472110377364966
17,FOODS_3_307,Baseline only,0.9992214221742256,1.2091894430468688e-10,9.937473721569603
17,FOODS_3_307,Trend + calendar,0.465372533576136,0.01217204233398187,5.192536383138482
17,FOODS_3_307,Trend + kernel (identity),0.5972814856713198,0.05350404873626971,6.489048774467183
17,FOODS_3_307,Trend + kernel (DoE),0.9565409216543092,0.0009373286948610484,9.559474271895942
17,FOODS_3_307,Full CD,0.9547965770556657,0.0016880841108987059,9.542615206177095
18,FOODS_3_192,Baseline only,0.9995436051645036,1.6282885230527318e-10,2.1034780195916425
18,FOODS_3_192,Trend + calendar,0.8317667918599856,0.0007545115739091525,1.7728267587680542
18,FOODS_3_192,Trend + kernel (identity),0.6784728420838333,0.005516166313336572,1.5364837277818402
18,FOODS_3_192,Trend + kernel (DoE),0.9794450081237784,1.2980654398868216e-05,2.0631946559466643
18,FOODS_3_192,Full CD,0.9791102530201563,1.8031255286879652e-05,2.062827967978083
19,HOUSEHOLD_1_298,Baseline only,1.000000212970413,3.3254910186309024e-16,0.7319249285749672
19,HOUSEHOLD_1_298,Trend + calendar,1.949550101071531,0.009371398219409006,0.873006767278572
19,HOUSEHOLD_1_298,Trend + kernel (identity),1.0563833071185094,0.004334734995413171,0.6993450922118705
19,HOUSEHOLD_1_298,Trend + kernel (DoE),1.029086401649449,0.0047485073902456335,0.7210345525775631
19,HOUSEHOLD_1_298,Full CD,1.0437012090830293,0.009292936321751733,0.7224663010236305


==> figures/m5_ablation_results.csv <==
method,wmape_mean,wmape_std,wmape_median,variance_ratio_mean,variance_ratio_std,variance_ratio_median,rmse_mean,rmse_std,rmse_median
Baseline only,0.9302191874835483,0.16595222096863685,1.0000003557151382,0.0018305755511250597,0.003899515468463749,2.1682704524632318e-11,1.6061282582095864,2.101430296947213,0.942507670530995
Trend + calendar,1.2467022108912391,0.5705929693024986,1.1453376231593513,0.027218690646650258,0.04209072015431211,0.009956823177221633,1.3927963965193504,1.2784930842249143,0.9594894122799014
Trend + kernel (identity),1.1707737057867822,0.6077751953976718,1.05378139870988,0.08549538745771067,0.29481953363529945,0.005564331491148533,1.4729132897208825,1.4249116663427976,1.055527562809055
Trend + kernel (DoE),1.0239895337328873,0.0679074856823569,1.00894049294307,0.0005814587633684179,0.0011297650638791585,0.00012228843811270295,1.8483724835665014,2.1679762171486634,1.1517577862016615
Full CD,1.0247976331762592,0.06857915046125884,1.0097012037728712,0.0009341395719305312,0.0020919422126573343,0.0001639336040689572,1.8466501234866666,2.164109593018262,1.150829395148275

